AggMatch: Aggregating Pseudo Labels for Semi-Supervised Learning

Semi-supervised learning (SSL) has recently proven to be an effective paradigm for leveraging a huge amount of unlabeled data while mitigating the reliance on large labeled data. Conventional methods focused on extracting a pseudo label from individual unlabeled data sample and thus they mostly struggled to handle inaccurate or noisy pseudo labels, which degenerate performance. In this paper, we address this limitation with a novel SSL framework for aggregating pseudo labels, called AggMatch, which refines initial pseudo labels by using different confident instances. Specifically, we introduce an aggregation module for consistency regularization framework that aggregates the initial pseudo labels based on the similarity between the instances. To enlarge the aggregation candidates beyond the mini-batch, we present a class-balanced confidence-aware queue built with the momentum model, encouraging to provide more stable and consistent aggregation. We also propose a novel uncertainty-based confidence measure for the pseudo label by considering the consensus among multiple hypotheses with different subsets of the queue. We conduct experiments to demonstrate the effectiveness of AggMatch over the latest methods on standard benchmarks and provide extensive analyses.

==> Img/Confidence/precision_fixmatch.dat <==
x y
0 0.103
100 0.110
200 0.117
300 0.124
400 0.131
500 0.138
600 0.145
700 0.151
800 0.158
900 0.164
1000 0.171
1100 0.177
1200 0.183
1300 0.189
1400 0.195
1500 0.201
1600 0.207
1700 0.212
1800 0.218
1900 0.224
2000 0.229
2100 0.234
2200 0.240
2300 0.245
2400 0.250
2500 0.255
2600 0.260
2700 0.264
2800 0.269
2900 0.274
3000 0.278
3100 0.283
3200 0.287
3300 0.291
3400 0.295
3500 0.299
3600 0.303
3700 0.307
3800 0.311
3900 0.315
4000 0.318
4100 0.322
4200 0.325
4300 0.329
4400 0.332
4500 0.335
4600 0.338
4700 0.341
4800 0.344
4900 0.347
5000 0.349
5100 0.351
5200 0.353
5300 0.354
5400 0.356
5500 0.357
5600 0.359
5700 0.360
5800 0.361
5900 0.362
6000 0.363
6100 0.364
6200 0.365
6300 0.366
6400 0.367
6500 0.368
6600 0.369
6700 0.370
6800 0.370
6900 0.371
7000 0.372
7100 0.373
7200 0.374
7300 0.374
7400 0.375
7500 0.376
7600 0.377
7700 0.377
7800 0.378
7900 0.379
8000 0.380
8100 0.381
8200 0.382
8300 0.383
8400 0.384
8500 0.385
8600 0.386
8700 0.387
8800 0.388
8900 0.389
9000 0.390
9100 0.391
9200 0.393
9300 0.394
9400 0.395
9500 0.397
9600 0.398
9700 0.400
9800 0.401
9900 0.403
10000 0.404
10100 0.406
10200 0.408
10300 0.409
10400 0.411
10500 0.413
10600 0.414
10700 0.416
10800 0.418
10900 0.419
11000 0.421
11100 0.422
11200 0.424
11300 0.426
11400 0.427
11500 0.429
11600 0.430
11700 0.431
11800 0.433
11900 0.434
12000 0.436
12100 0.437
12200 0.439
12300 0.440
12400 0.441
12500 0.443
12600 0.444
12700 0.445
12800 0.447
12900 0.448
13000 0.449
13100 0.450
13200 0.451
13300 0.452
13400 0.454
13500 0.455
13600 0.456
13700 0.457
13800 0.458
13900 0.459
14000 0.460
14100 0.461
14200 0.461
14300 0.462
14400 0.463
14500 0.464
14600 0.465
14700 0.466
14800 0.467
14900 0.468
15000 0.469
15100 0.470
15200 0.470
15300 0.471
15400 0.472
15500 0.473
15600 0.474
15700 0.474
15800 0.475
15900 0.476
16000 0.477
16100 0.478
16200 0.478
16300 0.479
16400 0.480
16500 0.481
16600 0.482
16700 0.482
16800 0.483
16900 0.484
17000 0.485
17100 0.485
17200 0.486
17300 0.487
17400 0.488
17500 0.488
17600 0.489
17700 0.490
17800 0.490
17900 0.491
18000 0.492
18100 0.492
18200 0.493
18300 0.493
18400 0.493
18500 0.494
18600 0.494
18700 0.495
18800 0.495
18900 0.495
19000 0.495
19100 0.496
19200 0.496
19300 0.496
19400 0.496
19500 0.496
19600 0.497
19700 0.497
19800 0.497
19900 0.497
20000 0.497
20100 0.497
20200 0.497
20300 0.497
20400 0.497
20500 0.497
20600 0.497
20700 0.497
20800 0.497
20900 0.497
21000 0.497
21100 0.497
21200 0.497
21300 0.497
21400 0.497
21500 0.497
21600 0.497
21700 0.497
21800 0.496
21900 0.496
22000 0.496
22100 0.496
22200 0.496
22300 0.496
22400 0.496
22500 0.496
22600 0.495
22700 0.495
22800 0.495
22900 0.495
23000 0.495
23100 0.495
23200 0.495
23300 0.495
23400 0.495
23500 0.494
23600 0.494
23700 0.494
23800 0.494
23900 0.495
24000 0.495
24100 0.495
24200 0.495
24300 0.495
24400 0.495
24500 0.495
24600 0.496
24700 0.496
24800 0.496
24900 0.497
25000 0.497
25100 0.498
25200 0.498
25300 0.499
25400 0.499
25500 0.500
25600 0.501
25700 0.502
25800 0.502
25900 0.503
26000 0.504
26100 0.505
26200 0.506
26300 0.507
26400 0.508
26500 0.510
26600 0.511
26700 0.512
26800 0.513
26900 0.515
27000 0.516
27100 0.518
27200 0.519
27300 0.521
27400 0.522
27500 0.524
27600 0.526
27700 0.527
27800 0.529
27900 0.531
28000 0.533
28100 0.534
28200 0.536
28300 0.538
28400 0.540
28500 0.542
28600 0.544
28700 0.546
28800 0.548
28900 0.551
29000 0.553
29100 0.555
29200 0.557
29300 0.559
29400 0.561
29500 0.564
29600 0.566
29700 0.568
29800 0.570
29900 0.572
30000 0.574
30100 0.576
30200 0.578
30300 0.580
30400 0.582
30500 0.584
30600 0.585
30700 0.587
30800 0.589
30900 0.591
31000 0.592
31100 0.594
31200 0.595
31300 0.597
31400 0.598
31500 0.600
31600 0.601
31700 0.603
31800 0.604
31900 0.605
32000 0.606
32100 0.608
32200 0.609
32300 0.610
32400 0.611
32500 0.612
32600 0.613
32700 0.614
32800 0.614
32900 0.615
33000 0.616
33100 0.617
33200 0.617
33300 0.618
33400 0.619
33500 0.619
33600 0.620
33700 0.620
33800 0.621
33900 0.621
34000 0.622
34100 0.622
34200 0.623
34300 0.623
34400 0.623
34500 0.624
34600 0.624
34700 0.624
34800 0.625
34900 0.625
35000 0.625
35100 0.626
35200 0.626
35300 0.626
35400 0.627
35500 0.627
35600 0.627
35700 0.628
35800 0.628
35900 0.628
36000 0.629
36100 0.629
36200 0.630
36300 0.630
36400 0.630
36500 0.631
36600 0.631
36700 0.632
36800 0.632
36900 0.633
37000 0.634
37100 0.634
37200 0.635
37300 0.635
37400 0.636
37500 0.637
37600 0.637
37700 0.638
37800 0.639
37900 0.639
38000 0.640
38100 0.641
38200 0.642
38300 0.642
38400 0.643
38500 0.644
38600 0.645
38700 0.646
38800 0.646
38900 0.647
39000 0.648
39100 0.649
39200 0.649
39300 0.650
39400 0.651
39500 0.652
39600 0.652
39700 0.653
39800 0.654
39900 0.654
40000 0.655
40100 0.656
40200 0.656
40300 0.657
40400 0.658
40500 0.658
40600 0.659
40700 0.659
40800 0.660
40900 0.660
41000 0.661
41100 0.661
41200 0.662
41300 0.662
41400 0.663
41500 0.663
41600 0.664
41700 0.664
41800 0.665
41900 0.665
42000 0.665
42100 0.666
42200 0.666
42300 0.666
42400 0.667
42500 0.667
42600 0.667
42700 0.667
42800 0.668
42900 0.668
43000 0.668
43100 0.668
43200 0.668
43300 0.668
43400 0.668
43500 0.668
43600 0.668
43700 0.669
43800 0.669
43900 0.669
44000 0.669
44100 0.669
44200 0.669
44300 0.669
44400 0.669
44500 0.668
44600 0.668
44700 0.668
44800 0.668
44900 0.668
45000 0.668
45100 0.668
45200 0.668
45300 0.668
45400 0.668
45500 0.668
45600 0.668
45700 0.667
45800 0.667
45900 0.667
46000 0.667
46100 0.667
46200 0.667
46300 0.667
46400 0.666
46500 0.666
46600 0.666
46700 0.666
46800 0.666
46900 0.666
47000 0.666
47100 0.665
47200 0.665
47300 0.665
47400 0.665
47500 0.665
47600 0.665
47700 0.665
47800 0.665
47900 0.665
48000 0.664
48100 0.664
48200 0.664
48300 0.664
48400 0.664
48500 0.664
48600 0.664
48700 0.664
48800 0.664
48900 0.664
49000 0.664
49100 0.664
49200 0.664
49300 0.664
49400 0.664
49500 0.664
49600 0.664
49700 0.665
49800 0.665
49900 0.665
50000 0.665
50100 0.665
50200 0.665
50300 0.665
50400 0.665
50500 0.665
50600 0.665
50700 0.666
50800 0.666
50900 0.666
51000 0.666
51100 0.666
51200 0.666
51300 0.666
51400 0.667
51500 0.667
51600 0.667
51700 0.667
51800 0.667
51900 0.667
52000 0.667
52100 0.668
52200 0.668
52300 0.668
52400 0.668
52500 0.668
52600 0.668
52700 0.668
52800 0.668
52900 0.668
53000 0.669
53100 0.669
53200 0.669
53300 0.669
53400 0.669
53500 0.669
53600 0.669
53700 0.669
53800 0.669
53900 0.669
54000 0.669
54100 0.670
54200 0.670
54300 0.670
54400 0.670
54500 0.670
54600 0.670
54700 0.670
54800 0.670
54900 0.670
55000 0.670
55100 0.670
55200 0.670
55300 0.670
55400 0.670
55500 0.670
55600 0.671
55700 0.671
55800 0.671
55900 0.671
56000 0.671
56100 0.671
56200 0.671
56300 0.671
56400 0.671
56500 0.671
56600 0.671
56700 0.671
56800 0.671
56900 0.671
57000 0.671
57100 0.671
57200 0.671
57300 0.671
57400 0.671
57500 0.672
57600 0.672
57700 0.672
57800 0.672
57900 0.672
58000 0.672
58100 0.672
58200 0.672
58300 0.672
58400 0.672
58500 0.672
58600 0.672
58700 0.672
58800 0.672
58900 0.672
59000 0.672
59100 0.672
59200 0.672
59300 0.672
59400 0.672
59500 0.672
59600 0.672
59700 0.672
59800 0.672
59900 0.672
60000 0.672
60100 0.672
60200 0.672
60300 0.672
60400 0.672
60500 0.672
60600 0.672
60700 0.672
60800 0.672
60900 0.671
61000 0.671
61100 0.671
61200 0.671
61300 0.671
61400 0.671
61500 0.670
61600 0.670
61700 0.670
61800 0.670
61900 0.670
62000 0.669
62100 0.669
62200 0.669
62300 0.669
62400 0.668
62500 0.668
62600 0.668
62700 0.668
62800 0.668
62900 0.667
63000 0.667
63100 0.667
63200 0.667
63300 0.667
63400 0.667
63500 0.666
63600 0.666
63700 0.666
63800 0.666
63900 0.666
64000 0.666
64100 0.666
64200 0.665
64300 0.665
64400 0.665
64500 0.665
64600 0.665
64700 0.665
64800 0.665
64900 0.664
65000 0.664
65100 0.664
65200 0.664
65300 0.664
65400 0.664
65500 0.664
65600 0.664
65700 0.663
65800 0.663
65900 0.663
66000 0.663
66100 0.663
66200 0.663
66300 0.663
66400 0.663
66500 0.663
66600 0.663
66700 0.663
66800 0.663
66900 0.663
67000 0.663
67100 0.662
67200 0.662
67300 0.662
67400 0.662
67500 0.662
67600 0.662
67700 0.662
67800 0.662
67900 0.662
68000 0.662
68100 0.662
68200 0.662
68300 0.662
68400 0.662
68500 0.662
68600 0.662
68700 0.662
68800 0.662
68900 0.662
69000 0.662
69100 0.662
69200 0.661
69300 0.661
69400 0.661
69500 0.661
69600 0.661
69700 0.661
69800 0.661
69900 0.662
70000 0.662
70100 0.662
70200 0.662
70300 0.662
70400 0.662
70500 0.662
70600 0.662
70700 0.663
70800 0.663
70900 0.663
71000 0.664
71100 0.664
71200 0.664
71300 0.665
71400 0.665
71500 0.666
71600 0.666
71700 0.667
71800 0.668
71900 0.668
72000 0.669
72100 0.670
72200 0.671
72300 0.672
72400 0.673
72500 0.674
72600 0.675
72700 0.676
72800 0.677
72900 0.678
73000 0.679
73100 0.680
73200 0.681
73300 0.683
73400 0.684
73500 0.685
73600 0.687
73700 0.688
73800 0.689
73900 0.691
74000 0.692
74100 0.694
74200 0.695
74300 0.697
74400 0.698
74500 0.700
74600 0.701
74700 0.703
74800 0.704
74900 0.706
75000 0.708
75100 0.709
75200 0.711
75300 0.712
75400 0.714
75500 0.716
75600 0.717
75700 0.719
75800 0.721
75900 0.722
76000 0.724
76100 0.726
76200 0.727
76300 0.729
76400 0.731
76500 0.732
76600 0.734
76700 0.735
76800 0.737
76900 0.738
77000 0.740
77100 0.741
77200 0.743
77300 0.744
77400 0.745
77500 0.747
77600 0.748
77700 0.749
77800 0.750
77900 0.751
78000 0.753
78100 0.754
78200 0.755
78300 0.756
78400 0.757
78500 0.758
78600 0.759
78700 0.760
78800 0.761
78900 0.762
79000 0.763
79100 0.763
79200 0.764
79300 0.765
79400 0.766
79500 0.767
79600 0.767
79700 0.768
79800 0.769
79900 0.770
80000 0.770
80100 0.771
80200 0.772
80300 0.772
80400 0.773
80500 0.774
80600 0.774
80700 0.775
80800 0.775
80900 0.776
81000 0.777
81100 0.777
81200 0.778
81300 0.778
81400 0.779
81500 0.780
81600 0.780
81700 0.781
81800 0.781
81900 0.782
82000 0.783
82100 0.783
82200 0.784
82300 0.785
82400 0.785
82500 0.786
82600 0.786
82700 0.787
82800 0.788
82900 0.788
83000 0.789
83100 0.789
83200 0.790
83300 0.790
83400 0.791
83500 0.791
83600 0.792
83700 0.792
83800 0.792
83900 0.793
84000 0.793
84100 0.794
84200 0.794
84300 0.794
84400 0.795
84500 0.795
84600 0.795
84700 0.795
84800 0.796
84900 0.796
85000 0.796
85100 0.796
85200 0.797
85300 0.797
85400 0.797
85500 0.797
85600 0.797
85700 0.798
85800 0.798
85900 0.798
86000 0.798
86100 0.798
86200 0.798
86300 0.798
86400 0.798
86500 0.799
86600 0.799
86700 0.799
86800 0.799
86900 0.799
87000 0.799
87100 0.799
87200 0.800
87300 0.800
87400 0.800
87500 0.800
87600 0.801
87700 0.801
87800 0.801
87900 0.802
88000 0.802
88100 0.803
88200 0.803
88300 0.803
88400 0.804
88500 0.805
88600 0.805
88700 0.806
88800 0.807
88900 0.807
89000 0.808
89100 0.809
89200 0.810
89300 0.811
89400 0.812
89500 0.813
89600 0.814
89700 0.816
89800 0.817
89900 0.818
90000 0.820
90100 0.821
90200 0.823
90300 0.824
90400 0.826
90500 0.827
90600 0.829
90700 0.831
90800 0.833
90900 0.835
91000 0.837
91100 0.839
91200 0.841
91300 0.843
91400 0.845
91500 0.847
91600 0.849
91700 0.852
91800 0.854
91900 0.856
92000 0.859
92100 0.861
92200 0.863
92300 0.865
92400 0.868
92500 0.870
92600 0.872
92700 0.874
92800 0.876
92900 0.879
93000 0.881
93100 0.883
93200 0.885
93300 0.887
93400 0.889
93500 0.891
93600 0.893
93700 0.894
93800 0.896
93900 0.898
94000 0.900
94100 0.901
94200 0.903
94300 0.905
94400 0.906
94500 0.908
94600 0.909
94700 0.910
94800 0.912
94900 0.913
95000 0.914
95100 0.915
95200 0.916
95300 0.917
95400 0.918
95500 0.919
95600 0.920
95700 0.921
95800 0.921
95900 0.922
96000 0.923
96100 0.923
96200 0.924
96300 0.924
96400 0.925
96500 0.925
96600 0.925
96700 0.926
96800 0.926
96900 0.926
97000 0.926
97100 0.926
97200 0.926
97300 0.926
97400 0.926
97500 0.926
97600 0.926
97700 0.926
97800 0.926
97900 0.926
98000 0.926
98100 0.926
98200 0.926
98300 0.926
98400 0.925
98500 0.925
98600 0.925
98700 0.925
98800 0.925
98900 0.924
99000 0.924
99100 0.924
99200 0.924
99300 0.924
99400 0.924
99500 0.924
99600 0.924
99700 0.923
99800 0.923
99900 0.923
100000 0.923
100100 0.923
100200 0.923
100300 0.923
100400 0.924
100500 0.924
100600 0.924
100700 0.924
100800 0.924
100900 0.924
101000 0.924
101100 0.925
101200 0.925
101300 0.925
101400 0.925
101500 0.925
101600 0.926
101700 0.926
101800 0.926
101900 0.926
102000 0.927
102100 0.927
102200 0.927
102300 0.928
102400 0.928
102500 0.928
102600 0.929
102700 0.929
102800 0.930
102900 0.930
103000 0.930
103100 0.931
103200 0.931
103300 0.932
103400 0.932
103500 0.933
103600 0.933
103700 0.933
103800 0.934
103900 0.934
104000 0.935
104100 0.935
104200 0.936
104300 0.936
104400 0.937
104500 0.937
104600 0.938
104700 0.938
104800 0.939
104900 0.939
105000 0.939
105100 0.940
105200 0.940
105300 0.941
105400 0.941
105500 0.941
105600 0.942
105700 0.942
105800 0.943
105900 0.943
106000 0.943
106100 0.944
106200 0.944
106300 0.944
106400 0.945
106500 0.945
106600 0.945
106700 0.945
106800 0.946
106900 0.946
107000 0.946
107100 0.946
107200 0.946
107300 0.947
107400 0.947
107500 0.947
107600 0.947
107700 0.947
107800 0.947
107900 0.948
108000 0.948
108100 0.948
108200 0.948
108300 0.948
108400 0.948
108500 0.948
108600 0.948
108700 0.948
108800 0.948
108900 0.948
109000 0.948
109100 0.948
109200 0.948
109300 0.948
109400 0.948
109500 0.948
109600 0.948
109700 0.948
109800 0.948
109900 0.948
110000 0.948
110100 0.948
110200 0.948
110300 0.948
110400 0.948
110500 0.948
110600 0.948
110700 0.948
110800 0.948
110900 0.948
111000 0.948
111100 0.948
111200 0.948
111300 0.948
111400 0.948
111500 0.948
111600 0.948
111700 0.948
111800 0.948
111900 0.948
112000 0.948
112100 0.948
112200 0.948
112300 0.948
112400 0.948
112500 0.948
112600 0.948
112700 0.948
112800 0.948
112900 0.948
113000 0.948
113100 0.948
113200 0.948
113300 0.948
113400 0.948
113500 0.948
113600 0.948
113700 0.948
113800 0.948
113900 0.948
114000 0.948
114100 0.948
114200 0.948
114300 0.948
114400 0.948
114500 0.948
114600 0.948
114700 0.948
114800 0.948
114900 0.948
115000 0.948
115100 0.948
115200 0.948
115300 0.948
115400 0.948
115500 0.948
115600 0.948
115700 0.948
115800 0.948
115900 0.948
116000 0.948
116100 0.948
116200 0.948
116300 0.948
116400 0.948
116500 0.948
116600 0.948
116700 0.948
116800 0.948
116900 0.948
117000 0.948
117100 0.948
117200 0.948
117300 0.948
117400 0.948
117500 0.948
117600 0.948
117700 0.948
117800 0.948
117900 0.948
118000 0.948
118100 0.948
118200 0.948
118300 0.949
118400 0.949
118500 0.949
118600 0.949
118700 0.949
118800 0.949
118900 0.949
119000 0.949
119100 0.949
119200 0.949
119300 0.949
119400 0.949
119500 0.949
119600 0.949
119700 0.949
119800 0.949
119900 0.949
120000 0.950
120100 0.950
120200 0.950
120300 0.950
120400 0.950
120500 0.950
120600 0.950
120700 0.950
120800 0.950
120900 0.950
121000 0.950
121100 0.950
121200 0.950
121300 0.950
121400 0.950
121500 0.950
121600 0.950
121700 0.950
121800 0.950
121900 0.950
122000 0.950
122100 0.950
122200 0.950
122300 0.950
122400 0.950
122500 0.950
122600 0.950
122700 0.950
122800 0.950
122900 0.950
123000 0.950
123100 0.950
123200 0.950
123300 0.950
123400 0.950
123500 0.950
123600 0.950
123700 0.950
123800 0.950
123900 0.950
124000 0.950
124100 0.950
124200 0.950
124300 0.950
124400 0.950
124500 0.950
124600 0.950
124700 0.950
124800 0.950
124900 0.950
125000 0.950
125100 0.950
125200 0.950
125300 0.950
125400 0.950
125500 0.950
125600 0.950
125700 0.950
125800 0.950
125900 0.950
126000 0.950
126100 0.950
126200 0.950
126300 0.950
126400 0.950
126500 0.950
126600 0.950
126700 0.950
126800 0.950
126900 0.950
127000 0.950
127100 0.950
127200 0.950
127300 0.950
127400 0.950
127500 0.950
127600 0.950
127700 0.950
127800 0.950
127900 0.950
128000 0.950
128100 0.950
128200 0.950
128300 0.950
128400 0.950
128500 0.950
128600 0.950
128700 0.950
128800 0.950
128900 0.950
129000 0.950
129100 0.950
129200 0.950
129300 0.950
129400 0.950
129500 0.950
129600 0.950
129700 0.950
129800 0.950
129900 0.950
130000 0.950
130100 0.950
130200 0.950
130300 0.950
130400 0.950
130500 0.950
130600 0.950
130700 0.950
130800 0.950
130900 0.950
131000 0.950
131100 0.950
131200 0.950
131300 0.950
131400 0.950
131500 0.950
131600 0.950
131700 0.950
131800 0.950
131900 0.950
132000 0.950
132100 0.950
132200 0.950
132300 0.950
132400 0.950
132500 0.950
132600 0.950
132700 0.950
132800 0.950
132900 0.950
133000 0.951
133100 0.951
133200 0.951
133300 0.951
133400 0.951
133500 0.951
133600 0.951
133700 0.951
133800 0.951
133900 0.951
134000 0.951
134100 0.951
134200 0.951
134300 0.951
134400 0.951
134500 0.951
134600 0.951
134700 0.951
134800 0.951
134900 0.951
135000 0.951
135100 0.951
135200 0.951
135300 0.951
135400 0.951
135500 0.951
135600 0.951
135700 0.952
135800 0.952
135900 0.952
136000 0.952
136100 0.952
136200 0.952
136300 0.952
136400 0.952
136500 0.952
136600 0.952
136700 0.952
136800 0.952
136900 0.952
137000 0.952
137100 0.952
137200 0.952
137300 0.952
137400 0.952
137500 0.952
137600 0.952
137700 0.952
137800 0.952
137900 0.952
138000 0.952
138100 0.952
138200 0.952
138300 0.952
138400 0.952
138500 0.952
138600 0.952
138700 0.952
138800 0.952
138900 0.952
139000 0.952
139100 0.952
139200 0.952
139300 0.952
139400 0.952
139500 0.952
139600 0.952
139700 0.952
139800 0.952
139900 0.952
140000 0.952
140100 0.952
140200 0.952
140300 0.952
140400 0.952
140500 0.952
140600 0.952
140700 0.952
140800 0.952
140900 0.952
141000 0.952
141100 0.952
141200 0.952
141300 0.952
141400 0.952
141500 0.952
141600 0.952
141700 0.952
141800 0.952
141900 0.952
142000 0.952
142100 0.952
142200 0.952
142300 0.952
142400 0.952
142500 0.952
142600 0.952
142700 0.952
142800 0.952
142900 0.952
143000 0.952
143100 0.952
143200 0.952
143300 0.952
143400 0.952
143500 0.952
143600 0.952
143700 0.952
143800 0.952
143900 0.952
144000 0.952
144100 0.952
144200 0.952
144300 0.952
144400 0.952
144500 0.952
144600 0.952
144700 0.952
144800 0.952
144900 0.952
145000 0.952
145100 0.952
145200 0.952
145300 0.952
145400 0.952
145500 0.952
145600 0.952
145700 0.952
145800 0.952
145900 0.952
146000 0.952
146100 0.952
146200 0.952
146300 0.952
146400 0.952
146500 0.952
146600 0.952
146700 0.952
146800 0.952
146900 0.952
147000 0.952
147100 0.952
147200 0.952
147300 0.951
147400 0.951
147500 0.951
147600 0.951
147700 0.951
147800 0.951
147900 0.951
148000 0.951
148100 0.951
148200 0.951
148300 0.951
148400 0.951
148500 0.951
148600 0.951
148700 0.951
148800 0.951
148900 0.951
149000 0.950
149100 0.950
149200 0.950
149300 0.950
149400 0.950
149500 0.950
149600 0.950
149700 0.950
149800 0.950
149900 0.950

==> Img/Confidence/precision_fixmatch_noise.dat <==
x y
0 0.1519
100 0.1553
200 0.1587
300 0.1621
400 0.1656
500 0.1690
600 0.1724
700 0.1759
800 0.1793
900 0.1827
1000 0.1861
1100 0.1896
1200 0.1930
1300 0.1964
1400 0.1998
1500 0.2033
1600 0.2067
1700 0.2101
1800 0.2135
1900 0.2170
2000 0.2204
2100 0.2238
2200 0.2272
2300 0.2306
2400 0.2341
2500 0.2375
2600 0.2409
2700 0.2443
2800 0.2477
2900 0.2512
3000 0.2546
3100 0.2580
3200 0.2614
3300 0.2648
3400 0.2682
3500 0.2716
3600 0.2751
3700 0.2785
3800 0.2819
3900 0.2853
4000 0.2887
4100 0.2921
4200 0.2955
4300 0.2989
4400 0.3023
4500 0.3057
4600 0.3092
4700 0.3126
4800 0.3160
4900 0.3194
5000 0.3228
5100 0.3261
5200 0.3304
5300 0.3344
5400 0.3357
5500 0.3366
5600 0.3372
5700 0.3374
5800 0.3373
5900 0.3367
6000 0.3358
6100 0.3429
6200 0.3494
6300 0.3557
6400 0.3617
6500 0.3674
6600 0.3727
6700 0.3774
6800 0.3819
6900 0.3863
7000 0.3904
7100 0.3945
7200 0.3983
7300 0.4021
7400 0.4056
7500 0.4090
7600 0.4122
7700 0.4153
7800 0.4182
7900 0.4213
8000 0.4242
8100 0.4270
8200 0.4298
8300 0.4326
8400 0.4356
8500 0.4386
8600 0.4415
8700 0.4445
8800 0.4474
8900 0.4504
9000 0.4532
9100 0.4560
9200 0.4588
9300 0.4614
9400 0.4639
9500 0.4663
9600 0.4686
9700 0.4708
9800 0.4728
9900 0.4747
10000 0.4765
10100 0.4782
10200 0.4797
10300 0.4811
10400 0.4824
10500 0.4836
10600 0.4846
10700 0.4855
10800 0.4862
10900 0.4868
11000 0.4873
11100 0.4876
11200 0.4879
11300 0.4882
11400 0.4884
11500 0.4886
11600 0.4887
11700 0.4888
11800 0.4889
11900 0.4890
12000 0.4890
12100 0.4890
12200 0.4890
12300 0.4891
12400 0.4892
12500 0.4895
12600 0.4898
12700 0.4903
12800 0.4909
12900 0.4917
13000 0.4926
13100 0.4935
13200 0.4945
13300 0.4956
13400 0.4967
13500 0.4979
13600 0.4990
13700 0.5001
13800 0.5011
13900 0.5020
14000 0.5029
14100 0.5037
14200 0.5044
14300 0.5050
14400 0.5057
14500 0.5063
14600 0.5068
14700 0.5073
14800 0.5077
14900 0.5081
15000 0.5084
15100 0.5087
15200 0.5089
15300 0.5092
15400 0.5094
15500 0.5095
15600 0.5096
15700 0.5098
15800 0.5100
15900 0.5102
16000 0.5104
16100 0.5107
16200 0.5109
16300 0.5111
16400 0.5114
16500 0.5116
16600 0.5118
16700 0.5119
16800 0.5120
16900 0.5121
17000 0.5123
17100 0.5123
17200 0.5124
17300 0.5124
17400 0.5124
17500 0.5123
17600 0.5122
17700 0.5121
17800 0.5118
17900 0.5116
18000 0.5113
18100 0.5110
18200 0.5108
18300 0.5105
18400 0.5103
18500 0.5100
18600 0.5098
18700 0.5096
18800 0.5094
18900 0.5092
19000 0.5090
19100 0.5089
19200 0.5087
19300 0.5086
19400 0.5084
19500 0.5082
19600 0.5081
19700 0.5079
19800 0.5077
19900 0.5076
20000 0.5075
20100 0.5073
20200 0.5072
20300 0.5071
20400 0.5071
20500 0.5071
20600 0.5072
20700 0.5073
20800 0.5074
20900 0.5075
21000 0.5076
21100 0.5077
21200 0.5079
21300 0.5080
21400 0.5082
21500 0.5083
21600 0.5084
21700 0.5085
21800 0.5086
21900 0.5087
22000 0.5088
22100 0.5090
22200 0.5091
22300 0.5093
22400 0.5095
22500 0.5096
22600 0.5098
22700 0.5099
22800 0.5101
22900 0.5102
23000 0.5103
23100 0.5104
23200 0.5105
23300 0.5106
23400 0.5107
23500 0.5108
23600 0.5108
23700 0.5108
23800 0.5109
23900 0.5109
24000 0.5109
24100 0.5109
24200 0.5109
24300 0.5109
24400 0.5108
24500 0.5107
24600 0.5107
24700 0.5106
24800 0.5105
24900 0.5104
25000 0.5103
25100 0.5102
25200 0.5102
25300 0.5101
25400 0.5100
25500 0.5099
25600 0.5098
25700 0.5097
25800 0.5097
25900 0.5096
26000 0.5096
26100 0.5095
26200 0.5095
26300 0.5095
26400 0.5094
26500 0.5094
26600 0.5094
26700 0.5094
26800 0.5093
26900 0.5093
27000 0.5093
27100 0.5092
27200 0.5091
27300 0.5091
27400 0.5090
27500 0.5089
27600 0.5089
27700 0.5088
27800 0.5087
27900 0.5087
28000 0.5087
28100 0.5087
28200 0.5088
28300 0.5088
28400 0.5088
28500 0.5089
28600 0.5089
28700 0.5089
28800 0.5090
28900 0.5090
29000 0.5090
29100 0.5091
29200 0.5091
29300 0.5091
29400 0.5091
29500 0.5092
29600 0.5092
29700 0.5092
29800 0.5092
29900 0.5093
30000 0.5093
30100 0.5093
30200 0.5093
30300 0.5093
30400 0.5094
30500 0.5094
30600 0.5095
30700 0.5095
30800 0.5096
30900 0.5096
31000 0.5097
31100 0.5098
31200 0.5099
31300 0.5100
31400 0.5101
31500 0.5102
31600 0.5103
31700 0.5104
31800 0.5106
31900 0.5107
32000 0.5109
32100 0.5111
32200 0.5113
32300 0.5114
32400 0.5116
32500 0.5118
32600 0.5119
32700 0.5120
32800 0.5122
32900 0.5123
33000 0.5124
33100 0.5126
33200 0.5127
33300 0.5129
33400 0.5130
33500 0.5132
33600 0.5133
33700 0.5135
33800 0.5137
33900 0.5138
34000 0.5139
34100 0.5140
34200 0.5141
34300 0.5143
34400 0.5144
34500 0.5145
34600 0.5146
34700 0.5147
34800 0.5148
34900 0.5150
35000 0.5151
35100 0.5152
35200 0.5154
35300 0.5155
35400 0.5157
35500 0.5158
35600 0.5159
35700 0.5160
35800 0.5161
35900 0.5162
36000 0.5163
36100 0.5164
36200 0.5165
36300 0.5166
36400 0.5167
36500 0.5167
36600 0.5167
36700 0.5167
36800 0.5167
36900 0.5167
37000 0.5167
37100 0.5166
37200 0.5165
37300 0.5164
37400 0.5163
37500 0.5162
37600 0.5161
37700 0.5160
37800 0.5159
37900 0.5158
38000 0.5158
38100 0.5157
38200 0.5156
38300 0.5156
38400 0.5155
38500 0.5154
38600 0.5154
38700 0.5153
38800 0.5152
38900 0.5151
39000 0.5150
39100 0.5149
39200 0.5148
39300 0.5147
39400 0.5146
39500 0.5145
39600 0.5143
39700 0.5142
39800 0.5141
39900 0.5140
40000 0.5139
40100 0.5138
40200 0.5137
40300 0.5137
40400 0.5136
40500 0.5134
40600 0.5134
40700 0.5133
40800 0.5132
40900 0.5131
41000 0.5130
41100 0.5129
41200 0.5128
41300 0.5128
41400 0.5128
41500 0.5127
41600 0.5127
41700 0.5127
41800 0.5127
41900 0.5128
42000 0.5128
42100 0.5128
42200 0.5128
42300 0.5128
42400 0.5128
42500 0.5128
42600 0.5128
42700 0.5128
42800 0.5128
42900 0.5128
43000 0.5128
43100 0.5128
43200 0.5128
43300 0.5129
43400 0.5129
43500 0.5129
43600 0.5129
43700 0.5130
43800 0.5130
43900 0.5130
44000 0.5130
44100 0.5130
44200 0.5130
44300 0.5130
44400 0.5131
44500 0.5131
44600 0.5132
44700 0.5132
44800 0.5133
44900 0.5134
45000 0.5135
45100 0.5136
45200 0.5137
45300 0.5138
45400 0.5138
45500 0.5139
45600 0.5140
45700 0.5140
45800 0.5141
45900 0.5142
46000 0.5143
46100 0.5144
46200 0.5145
46300 0.5145
46400 0.5147
46500 0.5148
46600 0.5149
46700 0.5150
46800 0.5151
46900 0.5153
47000 0.5154
47100 0.5156
47200 0.5158
47300 0.5160
47400 0.5162
47500 0.5165
47600 0.5167
47700 0.5169
47800 0.5171
47900 0.5174
48000 0.5176
48100 0.5178
48200 0.5180
48300 0.5182
48400 0.5184
48500 0.5186
48600 0.5188
48700 0.5190
48800 0.5191
48900 0.5193
49000 0.5195
49100 0.5197
49200 0.5199
49300 0.5201
49400 0.5202
49500 0.5204
49600 0.5206
49700 0.5208
49800 0.5210
49900 0.5212
50000 0.5213
50100 0.5215
50200 0.5217
50300 0.5219
50400 0.5221
50500 0.5223
50600 0.5226
50700 0.5228
50800 0.5231
50900 0.5234
51000 0.5237
51100 0.5240
51200 0.5242
51300 0.5245
51400 0.5247
51500 0.5249
51600 0.5251
51700 0.5252
51800 0.5254
51900 0.5255
52000 0.5256
52100 0.5256
52200 0.5257
52300 0.5258
52400 0.5258
52500 0.5259
52600 0.5260
52700 0.5261
52800 0.5262
52900 0.5263
53000 0.5264
53100 0.5265
53200 0.5266
53300 0.5267
53400 0.5268
53500 0.5269
53600 0.5271
53700 0.5272
53800 0.5273
53900 0.5275
54000 0.5276
54100 0.5278
54200 0.5279
54300 0.5281
54400 0.5282
54500 0.5284
54600 0.5285
54700 0.5287
54800 0.5288
54900 0.5289
55000 0.5290
55100 0.5291
55200 0.5292
55300 0.5293
55400 0.5293
55500 0.5294
55600 0.5295
55700 0.5295
55800 0.5296
55900 0.5296
56000 0.5297
56100 0.5298
56200 0.5299
56300 0.5299
56400 0.5299
56500 0.5299
56600 0.5299
56700 0.5299
56800 0.5299
56900 0.5299
57000 0.5299
57100 0.5298
57200 0.5298
57300 0.5297
57400 0.5297
57500 0.5296
57600 0.5296
57700 0.5295
57800 0.5295
57900 0.5295
58000 0.5295
58100 0.5295
58200 0.5295
58300 0.5295
58400 0.5295
58500 0.5295
58600 0.5295
58700 0.5295
58800 0.5295
58900 0.5295
59000 0.5295
59100 0.5295
59200 0.5294
59300 0.5292
59400 0.5289
59500 0.5286
59600 0.5282
59700 0.5277
59800 0.5273
59900 0.5269
60000 0.5266
60100 0.5264
60200 0.5263
60300 0.5262
60400 0.5262
60500 0.5263
60600 0.5264
60700 0.5266
60800 0.5268
60900 0.5270
61000 0.5272
61100 0.5276
61200 0.5279
61300 0.5282
61400 0.5285
61500 0.5288
61600 0.5292
61700 0.5296
61800 0.5302
61900 0.5307
62000 0.5313
62100 0.5320
62200 0.5328
62300 0.5335
62400 0.5344
62500 0.5353
62600 0.5362
62700 0.5372
62800 0.5382
62900 0.5392
63000 0.5402
63100 0.5412
63200 0.5423
63300 0.5433
63400 0.5444
63500 0.5455
63600 0.5467
63700 0.5479
63800 0.5492
63900 0.5505
64000 0.5518
64100 0.5532
64200 0.5546
64300 0.5562
64400 0.5578
64500 0.5594
64600 0.5611
64700 0.5628
64800 0.5646
64900 0.5665
65000 0.5684
65100 0.5704
65200 0.5724
65300 0.5744
65400 0.5764
65500 0.5785
65600 0.5806
65700 0.5827
65800 0.5849
65900 0.5871
66000 0.5893
66100 0.5915
66200 0.5937
66300 0.5958
66400 0.5980
66500 0.6002
66600 0.6024
66700 0.6047
66800 0.6069
66900 0.6091
67000 0.6113
67100 0.6135
67200 0.6157
67300 0.6178
67400 0.6200
67500 0.6221
67600 0.6242
67700 0.6262
67800 0.6282
67900 0.6302
68000 0.6320
68100 0.6338
68200 0.6355
68300 0.6372
68400 0.6388
68500 0.6403
68600 0.6418
68700 0.6432
68800 0.6445
68900 0.6457
69000 0.6469
69100 0.6479
69200 0.6489
69300 0.6499
69400 0.6508
69500 0.6519
69600 0.6529
69700 0.6541
69800 0.6553
69900 0.6565
70000 0.6576
70100 0.6588
70200 0.6599
70300 0.6609
70400 0.6618
70500 0.6627
70600 0.6635
70700 0.6643
70800 0.6650
70900 0.6656
71000 0.6662
71100 0.6667
71200 0.6671
71300 0.6675
71400 0.6679
71500 0.6683
71600 0.6687
71700 0.6690
71800 0.6692
71900 0.6695
72000 0.6697
72100 0.6698
72200 0.6699
72300 0.6699
72400 0.6699
72500 0.6699
72600 0.6698
72700 0.6696
72800 0.6695
72900 0.6693
73000 0.6692
73100 0.6690
73200 0.6688
73300 0.6687
73400 0.6686
73500 0.6685
73600 0.6684
73700 0.6684
73800 0.6683
73900 0.6682
74000 0.6682
74100 0.6682
74200 0.6682
74300 0.6682
74400 0.6682
74500 0.6682
74600 0.6682
74700 0.6683
74800 0.6683
74900 0.6683
75000 0.6683
75100 0.6684
75200 0.6684
75300 0.6684
75400 0.6684
75500 0.6683
75600 0.6683
75700 0.6683
75800 0.6682
75900 0.6682
76000 0.6682
76100 0.6682
76200 0.6681
76300 0.6681
76400 0.6680
76500 0.6680
76600 0.6679
76700 0.6679
76800 0.6678
76900 0.6678
77000 0.6677
77100 0.6677
77200 0.6676
77300 0.6676
77400 0.6675
77500 0.6674
77600 0.6674
77700 0.6673
77800 0.6672
77900 0.6670
78000 0.6668
78100 0.6667
78200 0.6666
78300 0.6666
78400 0.6666
78500 0.6667
78600 0.6667
78700 0.6667
78800 0.6667
78900 0.6668
79000 0.6668
79100 0.6669
79200 0.6669
79300 0.6670
79400 0.6670
79500 0.6671
79600 0.6671
79700 0.6672
79800 0.6673
79900 0.6673
80000 0.6674
80100 0.6675
80200 0.6675
80300 0.6676
80400 0.6676
80500 0.6677
80600 0.6677
80700 0.6678
80800 0.6679
80900 0.6680
81000 0.6680
81100 0.6681
81200 0.6682
81300 0.6683
81400 0.6683
81500 0.6684
81600 0.6686
81700 0.6687
81800 0.6688
81900 0.6690
82000 0.6691
82100 0.6692
82200 0.6693
82300 0.6694
82400 0.6696
82500 0.6697
82600 0.6698
82700 0.6699
82800 0.6700
82900 0.6701
83000 0.6702
83100 0.6703
83200 0.6705
83300 0.6706
83400 0.6707
83500 0.6708
83600 0.6710
83700 0.6711
83800 0.6712
83900 0.6714
84000 0.6716
84100 0.6717
84200 0.6719
84300 0.6721
84400 0.6722
84500 0.6724
84600 0.6725
84700 0.6727
84800 0.6728
84900 0.6729
85000 0.6729
85100 0.6730
85200 0.6731
85300 0.6731
85400 0.6732
85500 0.6733
85600 0.6733
85700 0.6734
85800 0.6734
85900 0.6735
86000 0.6735
86100 0.6736
86200 0.6736
86300 0.6736
86400 0.6736
86500 0.6736
86600 0.6737
86700 0.6736
86800 0.6736
86900 0.6736
87000 0.6736
87100 0.6736
87200 0.6736
87300 0.6735
87400 0.6735
87500 0.6734
87600 0.6734
87700 0.6734
87800 0.6734
87900 0.6734
88000 0.6735
88100 0.6736
88200 0.6738
88300 0.6739
88400 0.6740
88500 0.6740
88600 0.6741
88700 0.6742
88800 0.6742
88900 0.6742
89000 0.6743
89100 0.6743
89200 0.6743
89300 0.6744
89400 0.6744
89500 0.6744
89600 0.6744
89700 0.6744
89800 0.6744
89900 0.6744
90000 0.6744
90100 0.6743
90200 0.6743
90300 0.6743
90400 0.6742
90500 0.6742
90600 0.6742
90700 0.6741
90800 0.6741
90900 0.6741
91000 0.6740
91100 0.6740
91200 0.6739
91300 0.6739
91400 0.6738
91500 0.6738
91600 0.6738
91700 0.6737
91800 0.6736
91900 0.6736
92000 0.6735
92100 0.6734
92200 0.6733
92300 0.6733
92400 0.6732
92500 0.6731
92600 0.6730
92700 0.6730
92800 0.6729
92900 0.6729
93000 0.6729
93100 0.6729
93200 0.6729
93300 0.6729
93400 0.6729
93500 0.6729
93600 0.6729
93700 0.6730
93800 0.6730
93900 0.6731
94000 0.6732
94100 0.6732
94200 0.6733
94300 0.6734
94400 0.6735
94500 0.6735
94600 0.6736
94700 0.6737
94800 0.6738
94900 0.6739
95000 0.6739
95100 0.6740
95200 0.6740
95300 0.6741
95400 0.6741
95500 0.6742
95600 0.6742
95700 0.6743
95800 0.6744
95900 0.6744
96000 0.6745
96100 0.6746
96200 0.6746
96300 0.6747
96400 0.6748
96500 0.6748
96600 0.6749
96700 0.6750
96800 0.6751
96900 0.6751
97000 0.6752
97100 0.6753
97200 0.6754
97300 0.6755
97400 0.6756
97500 0.6757
97600 0.6757
97700 0.6758
97800 0.6759
97900 0.6760
98000 0.6761
98100 0.6762
98200 0.6763
98300 0.6764
98400 0.6765
98500 0.6766
98600 0.6768
98700 0.6769
98800 0.6770
98900 0.6771
99000 0.6772
99100 0.6773
99200 0.6774
99300 0.6776
99400 0.6777
99500 0.6778
99600 0.6779
99700 0.6781
99800 0.6782
99900 0.6783

==> Img/Confidence/precision_ours.dat <==
x y
0 0.085
50 0.089
100 0.093
150 0.097
200 0.101
250 0.105
300 0.109
350 0.113
400 0.116
450 0.120
500 0.124
550 0.128
600 0.131
650 0.135
700 0.139
750 0.143
800 0.146
850 0.150
900 0.153
950 0.157
1000 0.161
1050 0.164
1100 0.168
1150 0.171
1200 0.175
1250 0.178
1300 0.182
1350 0.185
1400 0.189
1450 0.192
1500 0.196
1550 0.199
1600 0.202
1650 0.206
1700 0.209
1750 0.212
1800 0.216
1850 0.219
1900 0.222
1950 0.226
2000 0.229
2050 0.232
2100 0.235
2150 0.238
2200 0.242
2250 0.245
2300 0.248
2350 0.251
2400 0.254
2450 0.257
2500 0.260
2550 0.262
2600 0.271
2650 0.273
2700 0.275
2750 0.276
2800 0.277
2850 0.280
2900 0.284
2950 0.286
3000 0.289
3050 0.292
3100 0.293
3150 0.295
3200 0.299
3250 0.302
3300 0.304
3350 0.307
3400 0.310
3450 0.312
3500 0.315
3550 0.318
3600 0.321
3650 0.324
3700 0.327
3750 0.329
3800 0.332
3850 0.334
3900 0.336
3950 0.338
4000 0.341
4050 0.343
4100 0.345
4150 0.347
4200 0.350
4250 0.352
4300 0.354
4350 0.356
4400 0.358
4450 0.361
4500 0.363
4550 0.365
4600 0.368
4650 0.370
4700 0.373
4750 0.375
4800 0.377
4850 0.379
4900 0.382
5000 0.384
5100 0.386
5200 0.388
5300 0.391
5400 0.394
5500 0.396
5600 0.398
5700 0.400
5800 0.402
5900 0.404
6000 0.406
6100 0.408
6200 0.409
6300 0.411
6400 0.412
6500 0.413
6600 0.415
6700 0.417
6800 0.418
6900 0.421
7000 0.422
7100 0.425
7200 0.427
7300 0.430
7400 0.432
7500 0.434
7600 0.436
7700 0.440
7800 0.442
7900 0.445
8000 0.448
8100 0.451
8200 0.453
8300 0.458
8400 0.461
8500 0.465
8600 0.468
8700 0.472
8800 0.475
8900 0.480
9000 0.483
9100 0.488
9200 0.492
9300 0.497
9400 0.501
9500 0.506
9600 0.511
9700 0.516
9800 0.520
9900 0.526
10000 0.530
10100 0.535
10200 0.539
10300 0.544
10400 0.548
10500 0.553
10600 0.558
10700 0.562
10800 0.567
10900 0.572
11000 0.576
11100 0.581
11200 0.586
11300 0.591
11400 0.596
11500 0.601
11600 0.606
11700 0.611
11800 0.616
11900 0.621
12000 0.626
12100 0.631
12200 0.636
12300 0.640
12400 0.645
12500 0.650
12600 0.655
12700 0.659
12800 0.664
12900 0.668
13000 0.673
13100 0.677
13200 0.681
13300 0.685
13400 0.689
13500 0.693
13600 0.696
13700 0.700
13800 0.704
13900 0.707
14000 0.710
14100 0.713
14200 0.716
14300 0.719
14400 0.722
14500 0.724
14600 0.727
14700 0.729
14800 0.731
14900 0.732
15000 0.734
15100 0.735
15200 0.736
15300 0.737
15400 0.737
15500 0.738
15600 0.738
15700 0.739
15800 0.739
15900 0.740
16000 0.741
16100 0.741
16200 0.742
16300 0.743
16400 0.743
16500 0.744
16600 0.745
16700 0.745
16800 0.746
16900 0.747
17000 0.747
17100 0.748
17200 0.749
17300 0.749
17400 0.750
17500 0.750
17600 0.751
17700 0.751
17800 0.752
17900 0.753
18000 0.753
18100 0.754
18200 0.755
18300 0.755
18400 0.756
18500 0.757
18600 0.758
18700 0.758
18800 0.759
18900 0.760
19000 0.760
19100 0.761
19200 0.762
19300 0.763
19400 0.764
19500 0.765
19600 0.766
19700 0.767
19800 0.768
19900 0.769
20000 0.770
20100 0.771
20200 0.773
20300 0.774
20400 0.775
20500 0.777
20600 0.778
20700 0.780
20800 0.781
20900 0.783
21000 0.785
21100 0.787
21200 0.789
21300 0.790
21400 0.792
21500 0.794
21600 0.796
21700 0.798
21800 0.800
21900 0.802
22000 0.803
22100 0.805
22200 0.807
22300 0.809
22400 0.811
22500 0.813
22600 0.815
22700 0.817
22800 0.818
22900 0.820
23000 0.822
23100 0.823
23200 0.825
23300 0.827
23400 0.828
23500 0.830
23600 0.831
23700 0.833
23800 0.834
23900 0.836
24000 0.837
24100 0.839
24200 0.840
24300 0.841
24400 0.842
24500 0.843
24600 0.844
24700 0.846
24800 0.847
24900 0.847
25000 0.849
25100 0.850
25200 0.851
25300 0.852
25400 0.853
25500 0.854
25600 0.855
25700 0.856
25800 0.857
25900 0.858
26000 0.859
26100 0.860
26200 0.861
26300 0.862
26400 0.862
26500 0.863
26600 0.864
26700 0.865
26800 0.865
26900 0.866
27000 0.867
27100 0.867
27200 0.868
27300 0.868
27400 0.869
27500 0.870
27600 0.870
27700 0.871
27800 0.871
27900 0.872
28000 0.873
28100 0.873
28200 0.873
28300 0.874
28400 0.874
28500 0.874
28600 0.875
28700 0.875
28800 0.876
28900 0.876
29000 0.877
29100 0.877
29200 0.878
29300 0.878
29400 0.879
29500 0.879
29600 0.880
29700 0.881
29800 0.881
29900 0.882
30000 0.882
30100 0.883
30200 0.883
30300 0.884
30400 0.884
30500 0.885
30600 0.886
30700 0.886
30800 0.887
30900 0.887
31000 0.888
31100 0.889
31200 0.889
31300 0.889
31400 0.890
31500 0.891
31600 0.891
31700 0.892
31800 0.892
31900 0.893
32000 0.893
32100 0.894
32200 0.894
32300 0.894
32400 0.895
32500 0.895
32600 0.895
32700 0.896
32800 0.896
32900 0.896
33000 0.897
33100 0.897
33200 0.898
33300 0.898
33400 0.898
33500 0.899
33600 0.899
33700 0.900
33800 0.900
33900 0.900
34000 0.901
34100 0.901
34200 0.901
34300 0.902
34400 0.902
34500 0.902
34600 0.903
34700 0.903
34800 0.903
34900 0.904
35000 0.904
35100 0.904
35200 0.905
35300 0.905
35400 0.906
35500 0.906
35600 0.906
35700 0.907
35800 0.907
35900 0.908
36000 0.908
36100 0.908
36200 0.909
36300 0.909
36400 0.909
36500 0.909
36600 0.910
36700 0.910
36800 0.910
36900 0.911
37000 0.911
37100 0.911
37200 0.912
37300 0.912
37400 0.912
37500 0.913
37600 0.913
37700 0.913
37800 0.914
37900 0.914
38000 0.914
38100 0.914
38200 0.915
38300 0.915
38400 0.915
38500 0.915
38600 0.916
38700 0.916
38800 0.916
38900 0.916
39000 0.917
39100 0.917
39200 0.917
39300 0.917
39400 0.917
39500 0.917
39600 0.918
39700 0.918
39800 0.918
39900 0.918
40000 0.918
40100 0.918
40200 0.918
40300 0.918
40400 0.918
40500 0.919
40600 0.919
40700 0.919
40800 0.919
40900 0.919
41000 0.919
41100 0.919
41200 0.919
41300 0.919
41400 0.920
41500 0.920
41600 0.920
41700 0.920
41800 0.920
41900 0.920
42000 0.920
42100 0.920
42200 0.921
42300 0.921
42400 0.921
42500 0.921
42600 0.921
42700 0.921
42800 0.922
42900 0.922
43000 0.922
43100 0.922
43200 0.922
43300 0.923
43400 0.923
43500 0.923
43600 0.923
43700 0.923
43800 0.923
43900 0.924
44000 0.924
44100 0.924
44200 0.924
44300 0.924
44400 0.925
44500 0.925
44600 0.925
44700 0.925
44800 0.925
44900 0.925
45000 0.925
45100 0.925
45200 0.925
45300 0.925
45400 0.925
45500 0.925
45600 0.925
45700 0.926
45800 0.926
45900 0.926
46000 0.926
46100 0.926
46200 0.926
46300 0.926
46400 0.926
46500 0.926
46600 0.926
46700 0.926
46800 0.926
46900 0.927
47000 0.927
47100 0.927
47200 0.927
47300 0.927
47400 0.927
47500 0.927
47600 0.927
47700 0.928
47800 0.928
47900 0.928
48000 0.928
48100 0.928
48200 0.929
48300 0.929
48400 0.929
48500 0.929
48600 0.929
48700 0.930
48800 0.930
48900 0.930
49000 0.930
49100 0.930
49200 0.930
49300 0.930
49400 0.931
49500 0.931
49600 0.931
49700 0.931
49800 0.931
49900 0.932
50000 0.932
50100 0.932
50200 0.932
50300 0.932
50400 0.933
50500 0.933
50600 0.933
50700 0.933
50800 0.934
50900 0.934
51000 0.934
51100 0.934
51200 0.935
51300 0.935
51400 0.935
51500 0.935
51600 0.936
51700 0.936
51800 0.936
51900 0.936
52000 0.937
52100 0.937
52200 0.937
52300 0.937
52400 0.937
52500 0.938
52600 0.938
52700 0.938
52800 0.938
52900 0.938
53000 0.939
53100 0.939
53200 0.939
53300 0.939
53400 0.939
53500 0.940
53600 0.940
53700 0.940
53800 0.940
53900 0.940
54000 0.940
54100 0.940
54200 0.941
54300 0.941
54400 0.941
54500 0.941
54600 0.941
54700 0.941
54800 0.941
54900 0.941
55000 0.941
55100 0.941
55200 0.941
55300 0.941
55400 0.941
55500 0.941
55600 0.941
55700 0.941
55800 0.942
55900 0.942
56000 0.942
56100 0.942
56200 0.942
56300 0.942
56400 0.942
56500 0.942
56600 0.942
56700 0.942
56800 0.942
56900 0.942
57000 0.942
57100 0.942
57200 0.942
57300 0.942
57400 0.942
57500 0.942
57600 0.942
57700 0.942
57800 0.943
57900 0.943
58000 0.943
58100 0.943
58200 0.943
58300 0.943
58400 0.943
58500 0.943
58600 0.943
58700 0.943
58800 0.943
58900 0.943
59000 0.943
59100 0.943
59200 0.943
59300 0.943
59400 0.943
59500 0.943
59600 0.944
59700 0.944
59800 0.944
59900 0.944
60000 0.944
60100 0.944
60200 0.944
60300 0.944
60400 0.944
60500 0.944
60600 0.945
60700 0.945
60800 0.945
60900 0.945
61000 0.945
61100 0.945
61200 0.945
61300 0.945
61400 0.945
61500 0.945
61600 0.945
61700 0.946
61800 0.946
61900 0.946
62000 0.946
62100 0.946
62200 0.946
62300 0.946
62400 0.947
62500 0.947
62600 0.947
62700 0.947
62800 0.947
62900 0.947
63000 0.947
63100 0.947
63200 0.947
63300 0.947
63400 0.948
63500 0.948
63600 0.948
63700 0.948
63800 0.948
63900 0.948
64000 0.948
64100 0.948
64200 0.948
64300 0.948
64400 0.948
64500 0.948
64600 0.948
64700 0.948
64800 0.948
64900 0.948
65000 0.948
65100 0.948
65200 0.948
65300 0.948
65400 0.948
65500 0.948
65600 0.948
65700 0.948
65800 0.948
65900 0.948
66000 0.948
66100 0.948
66200 0.948
66300 0.948
66400 0.948
66500 0.948
66600 0.948
66700 0.948
66800 0.948
66900 0.948
67000 0.948
67100 0.948
67200 0.948
67300 0.948
67400 0.948
67500 0.948
67600 0.948
67700 0.948
67800 0.948
67900 0.948
68000 0.948
68100 0.948
68200 0.948
68300 0.948
68400 0.948
68500 0.948
68600 0.948
68700 0.948
68800 0.948
68900 0.948
69000 0.948
69100 0.948
69200 0.948
69300 0.948
69400 0.948
69500 0.948
69600 0.948
69700 0.948
69800 0.948
69900 0.948
70000 0.948
70100 0.948
70200 0.948
70300 0.948
70400 0.948
70500 0.948
70600 0.948
70700 0.948
70800 0.948
70900 0.948
71000 0.948
71100 0.948
71200 0.948
71300 0.948
71400 0.948
71500 0.948
71600 0.949
71700 0.949
71800 0.949
71900 0.949
72000 0.949
72100 0.949
72200 0.949
72300 0.949
72400 0.949
72500 0.949
72600 0.949
72700 0.949
72800 0.949
72900 0.949
73000 0.949
73100 0.949
73200 0.950
73300 0.950
73400 0.950
73500 0.950
73600 0.950
73700 0.950
73800 0.950
73900 0.950
74000 0.950
74100 0.950
74200 0.950
74300 0.950
74400 0.951
74500 0.951
74600 0.951
74700 0.951
74800 0.951
74900 0.951
75000 0.951
75100 0.951
75200 0.951
75300 0.951
75400 0.951
75500 0.951
75600 0.951
75700 0.951
75800 0.951
75900 0.951
76000 0.951
76100 0.951
76200 0.951
76300 0.951
76400 0.951
76500 0.951
76600 0.951
76700 0.951
76800 0.951
76900 0.951
77000 0.951
77100 0.951
77200 0.951
77300 0.951
77400 0.951
77500 0.951
77600 0.951
77700 0.951
77800 0.951
77900 0.951
78000 0.951
78100 0.951
78200 0.951
78300 0.951
78400 0.951
78500 0.951
78600 0.951
78700 0.951
78800 0.951
78900 0.951
79000 0.951
79100 0.951
79200 0.951
79300 0.951
79400 0.951
79500 0.951
79600 0.951
79700 0.951
79800 0.951
79900 0.951
80000 0.951
80100 0.951
80200 0.951
80300 0.951
80400 0.951
80500 0.951
80600 0.951
80700 0.951
80800 0.951
80900 0.951
81000 0.952
81100 0.952
81200 0.952
81300 0.952
81400 0.952
81500 0.952
81600 0.952
81700 0.952
81800 0.952
81900 0.952
82000 0.952
82100 0.952
82200 0.952
82300 0.952
82400 0.952
82500 0.952
82600 0.952
82700 0.952
82800 0.953
82900 0.953
83000 0.953
83100 0.953
83200 0.953
83300 0.953
83400 0.953
83500 0.953
83600 0.953
83700 0.953
83800 0.953
83900 0.953
84000 0.953
84100 0.953
84200 0.953
84300 0.953
84400 0.953
84500 0.953
84600 0.953
84700 0.953
84800 0.953
84900 0.953
85000 0.953
85100 0.953
85200 0.953
85300 0.953
85400 0.953
85500 0.953
85600 0.953
85700 0.953
85800 0.953
85900 0.953
86000 0.953
86100 0.953
86200 0.953
86300 0.953
86400 0.953
86500 0.953
86600 0.953
86700 0.953
86800 0.953
86900 0.953
87000 0.953
87100 0.953
87200 0.953
87300 0.953
87400 0.953
87500 0.954
87600 0.954
87700 0.954
87800 0.954
87900 0.954
88000 0.954
88100 0.954
88200 0.954
88300 0.954
88400 0.954
88500 0.954
88600 0.954
88700 0.954
88800 0.954
88900 0.954
89000 0.954
89100 0.955
89200 0.955
89300 0.955
89400 0.955
89500 0.955
89600 0.955
89700 0.955
89800 0.955
89900 0.955
90000 0.955
90100 0.955
90200 0.955
90300 0.955
90400 0.956
90500 0.956
90600 0.956
90700 0.956
90800 0.956
90900 0.956
91000 0.956
91100 0.956
91200 0.956
91300 0.956
91400 0.956
91500 0.956
91600 0.956
91700 0.956
91800 0.956
91900 0.956
92000 0.956
92100 0.956
92200 0.957
92300 0.957
92400 0.957
92500 0.957
92600 0.957
92700 0.957
92800 0.957
92900 0.957
93000 0.957
93100 0.957
93200 0.957
93300 0.957
93400 0.957
93500 0.957
93600 0.957
93700 0.957
93800 0.957
93900 0.957
94000 0.957
94100 0.957
94200 0.957
94300 0.957
94400 0.957
94500 0.957
94600 0.957
94700 0.957
94800 0.957
94900 0.957
95000 0.957
95100 0.957
95200 0.957
95300 0.957
95400 0.957
95500 0.957
95600 0.957
95700 0.957
95800 0.957
95900 0.957
96000 0.957
96100 0.957
96200 0.957
96300 0.957
96400 0.957
96500 0.957
96600 0.957
96700 0.957
96800 0.957
96900 0.957
97000 0.957
97100 0.957
97200 0.957
97300 0.957
97400 0.957
97500 0.957
97600 0.957
97700 0.957
97800 0.957
97900 0.957
98000 0.958
98100 0.957
98200 0.957
98300 0.957
98400 0.958
98500 0.958
98600 0.957
98700 0.957
98800 0.957
98900 0.957
99000 0.957
99100 0.957
99200 0.958
99300 0.958
99400 0.958
99500 0.957
99600 0.958
99700 0.957
99800 0.957
99900 0.957
100000 0.958
100100 0.958
100200 0.957
100300 0.957
100400 0.957
100500 0.957
100600 0.957
100700 0.957
100800 0.957
100900 0.957
101000 0.957
101100 0.957
101200 0.957
101300 0.957
101400 0.958
101500 0.958
101600 0.958
101700 0.958
101800 0.958
101900 0.958
102000 0.958
102100 0.958
102200 0.958
102300 0.958
102400 0.958
102500 0.958
102600 0.958
102700 0.958
102800 0.958
102900 0.958
103000 0.958
103100 0.958
103200 0.958
103300 0.958
103400 0.958
103500 0.958
103600 0.958
103700 0.958
103800 0.958
103900 0.958
104000 0.958
104100 0.958
104200 0.958
104300 0.958
104400 0.958
104500 0.958
104600 0.958
104700 0.958
104800 0.957
104900 0.957
105000 0.957
105100 0.957
105200 0.957
105300 0.957
105400 0.957
105500 0.957
105600 0.957
105700 0.957
105800 0.957
105900 0.957
106000 0.958
106100 0.958
106200 0.958
106300 0.958
106400 0.958
106500 0.958
106600 0.958
106700 0.958
106800 0.958
106900 0.958
107000 0.958
107100 0.958
107200 0.958
107300 0.958
107400 0.958
107500 0.958
107600 0.958
107700 0.958
107800 0.958
107900 0.958
108000 0.958
108100 0.958
108200 0.958
108300 0.958
108400 0.958
108500 0.958
108600 0.958
108700 0.958
108800 0.958
108900 0.958
109000 0.958
109100 0.958
109200 0.958
109300 0.958
109400 0.958
109500 0.958
109600 0.958
109700 0.958
109800 0.958
109900 0.958
110000 0.958
110100 0.958
110200 0.958
110300 0.958
110400 0.958
110500 0.958
110600 0.958
110700 0.958
110800 0.958
110900 0.958
111000 0.958
111100 0.958
111200 0.958
111300 0.958
111400 0.958
111500 0.958
111600 0.958
111700 0.958
111800 0.958
111900 0.958
112000 0.958
112100 0.958
112200 0.958
112300 0.958
112400 0.958
112500 0.958
112600 0.958
112700 0.958
112800 0.958
112900 0.958
113000 0.958
113100 0.958
113200 0.958
113300 0.958
113400 0.957
113500 0.958
113600 0.957
113700 0.957
113800 0.957
113900 0.957
114000 0.957
114100 0.958
114200 0.958
114300 0.958
114400 0.958
114500 0.958
114600 0.958
114700 0.958
114800 0.958
114900 0.958
115000 0.958
115100 0.958
115200 0.958
115300 0.958
115400 0.958
115500 0.958
115600 0.958
115700 0.958
115800 0.958
115900 0.958
116000 0.958
116100 0.958
116200 0.958
116300 0.958
116400 0.958
116500 0.958
116600 0.958
116700 0.958
116800 0.958
116900 0.958
117000 0.958
117100 0.958
117200 0.959
117300 0.959
117400 0.959
117500 0.959
117600 0.959
117700 0.959
117800 0.959
117900 0.959
118000 0.959
118100 0.959
118200 0.959
118300 0.959
118400 0.959
118500 0.959
118600 0.959
118700 0.959
118800 0.959
118900 0.959
119000 0.959
119100 0.959
119200 0.959
119300 0.959
119400 0.959
119500 0.959
119600 0.959
119700 0.959
119800 0.959
119900 0.959
120000 0.959
120100 0.959
120200 0.959
120300 0.959
120400 0.959
120500 0.959
120600 0.959
120700 0.959
120800 0.959
120900 0.958
121000 0.958
121100 0.958
121200 0.958
121300 0.958
121400 0.958
121500 0.958
121600 0.958
121700 0.958
121800 0.958
121900 0.958
122000 0.958
122100 0.958
122200 0.958
122300 0.958
122400 0.958
122500 0.958
122600 0.958
122700 0.958
122800 0.958
122900 0.958
123000 0.958
123100 0.958
123200 0.958
123300 0.958
123400 0.958
123500 0.958
123600 0.957
123700 0.957
123800 0.957
123900 0.957
124000 0.957
124100 0.957
124200 0.957
124300 0.957
124400 0.957
124500 0.957
124600 0.957
124700 0.957
124800 0.957
124900 0.957
125000 0.957
125100 0.957
125200 0.957
125300 0.957
125400 0.957
125500 0.957
125600 0.957
125700 0.957
125800 0.957
125900 0.957
126000 0.957
126100 0.957
126200 0.957
126300 0.957
126400 0.957
126500 0.957
126600 0.957
126700 0.957
126800 0.957
126900 0.957
127000 0.957
127100 0.957
127200 0.957
127300 0.957
127400 0.957
127500 0.957
127600 0.957
127700 0.957
127800 0.956
127900 0.956
128000 0.956
128100 0.956
128200 0.956
128300 0.956
128400 0.956
128500 0.956
128600 0.956
128700 0.956
128800 0.956
128900 0.956
129000 0.956
129100 0.956
129200 0.956
129300 0.956
129400 0.956
129500 0.956
129600 0.956
129700 0.956
129800 0.956
129900 0.956
130000 0.956
130100 0.956
130200 0.956
130300 0.956
130400 0.956
130500 0.956
130600 0.956
130700 0.956
130800 0.956
130900 0.956
131000 0.956
131100 0.956
131200 0.956
131300 0.956
131400 0.956
131500 0.956
131600 0.956
131700 0.956
131800 0.956
131900 0.956
132000 0.956
132100 0.956
132200 0.956
132300 0.956
132400 0.956
132500 0.956
132600 0.956
132700 0.956
132800 0.956
132900 0.956
133000 0.956
133100 0.956
133200 0.956
133300 0.956
133400 0.956
133500 0.956
133600 0.956
133700 0.956
133800 0.956
133900 0.956
134000 0.957
134100 0.957
134200 0.957
134300 0.957
134400 0.957
134500 0.957
134600 0.957
134700 0.957
134800 0.957
134900 0.957
135000 0.957
135100 0.957
135200 0.957
135300 0.957
135400 0.957
135500 0.957
135600 0.957
135700 0.957
135800 0.957
135900 0.957
136000 0.957
136100 0.957
136200 0.957
136300 0.957
136400 0.957
136500 0.957
136600 0.957
136700 0.957
136800 0.957
136900 0.957
137000 0.957
137100 0.957
137200 0.957
137300 0.957
137400 0.957
137500 0.957
137600 0.957
137700 0.957
137800 0.957
137900 0.957
138000 0.957
138100 0.957
138200 0.957
138300 0.957
138400 0.957
138500 0.957
138600 0.957
138700 0.957
138800 0.957
138900 0.957
139000 0.957
139100 0.957
139200 0.957
139300 0.957
139400 0.957
139500 0.957
139600 0.957
139700 0.957
139800 0.957
139900 0.957
140000 0.957
140100 0.957
140200 0.957
140300 0.956
140400 0.956
140500 0.956
140600 0.956
140700 0.957
140800 0.956
140900 0.956
141000 0.956
141100 0.956
141200 0.957
141300 0.957
141400 0.957
141500 0.956
141600 0.957
141700 0.957
141800 0.957
141900 0.957
142000 0.957
142100 0.957
142200 0.957
142300 0.957
142400 0.956
142500 0.957
142600 0.957
142700 0.957
142800 0.957
142900 0.957
143000 0.957
143100 0.956
143200 0.956
143300 0.956
143400 0.956
143500 0.956
143600 0.956
143700 0.956
143800 0.956
143900 0.957
144000 0.957
144100 0.957
144200 0.957
144300 0.957
144400 0.957
144500 0.957
144600 0.957
144700 0.957
144800 0.957
144900 0.957
145000 0.957
145100 0.957
145200 0.957
145300 0.957
145400 0.957
145500 0.957
145600 0.957
145700 0.957
145800 0.957
145900 0.957
146000 0.957
146100 0.957
146200 0.957
146300 0.957
146400 0.957
146500 0.957
146600 0.957
146700 0.957
146800 0.957
146900 0.957
147000 0.957
147100 0.957
147200 0.957
147300 0.957
147400 0.957
147500 0.957
147600 0.956
147700 0.956
147800 0.956
147900 0.956
148000 0.956
148100 0.956
148200 0.956
148300 0.956
148400 0.956
148500 0.956
148600 0.956
148700 0.956
148800 0.956
148900 0.956
149000 0.956
149100 0.956
149200 0.956
149300 0.956
149400 0.956
149500 0.956
149600 0.956
149700 0.956
149800 0.956
149900 0.956

==> Img/Confidence/precision_ours_noise.dat <==
x y
0 0.0830
100 0.0910
200 0.0990
300 0.1070
400 0.1149
500 0.1227
600 0.1306
700 0.1384
800 0.1462
900 0.1540
1000 0.1617
1100 0.1694
1200 0.1771
1300 0.1848
1400 0.1924
1500 0.2000
1600 0.2076
1700 0.2151
1800 0.2227
1900 0.2301
2000 0.2376
2100 0.2450
2200 0.2524
2300 0.2598
2400 0.2672
2500 0.2745
2600 0.2818
2700 0.2890
2800 0.2963
2900 0.3035
3000 0.3107
3100 0.3178
3200 0.3249
3300 0.3320
3400 0.3391
3500 0.3461
3600 0.3531
3700 0.3601
3800 0.3671
3900 0.3740
4000 0.3809
4100 0.3878
4200 0.3946
4300 0.4014
4400 0.4082
4500 0.4150
4600 0.4217
4700 0.4284
4800 0.4351
4900 0.4417
5000 0.4483
5100 0.4535
5200 0.4599
5300 0.4659
5400 0.4716
5500 0.4778
5600 0.4844
5700 0.4913
5800 0.4988
5900 0.5069
6000 0.5143
6100 0.5216
6200 0.5285
6300 0.5350
6400 0.5416
6500 0.5478
6600 0.5537
6700 0.5588
6800 0.5642
6900 0.5702
7000 0.5758
7100 0.5819
7200 0.5879
7300 0.5939
7400 0.5995
7500 0.6055
7600 0.6118
7700 0.6182
7800 0.6242
7900 0.6302
8000 0.6364
8100 0.6426
8200 0.6489
8300 0.6549
8400 0.6610
8500 0.6672
8600 0.6731
8700 0.6787
8800 0.6845
8900 0.6904
9000 0.6958
9100 0.7014
9200 0.7071
9300 0.7126
9400 0.7185
9500 0.7240
9600 0.7299
9700 0.7357
9800 0.7414
9900 0.7465
10000 0.7517
10100 0.7568
10200 0.7619
10300 0.7668
10400 0.7716
10500 0.7764
10600 0.7811
10700 0.7859
10800 0.7906
10900 0.7956
11000 0.8003
11100 0.8048
11200 0.8093
11300 0.8136
11400 0.8179
11500 0.8222
11600 0.8263
11700 0.8302
11800 0.8340
11900 0.8378
12000 0.8416
12100 0.8451
12200 0.8485
12300 0.8518
12400 0.8549
12500 0.8577
12600 0.8599
12700 0.8620
12800 0.8641
12900 0.8659
13000 0.8674
13100 0.8688
13200 0.8699
13300 0.8708
13400 0.8718
13500 0.8729
13600 0.8737
13700 0.8746
13800 0.8755
13900 0.8765
14000 0.8774
14100 0.8784
14200 0.8794
14300 0.8798
14400 0.8802
14500 0.8807
14600 0.8810
14700 0.8817
14800 0.8823
14900 0.8828
15000 0.8832
15100 0.8839
15200 0.8840
15300 0.8843
15400 0.8848
15500 0.8855
15600 0.8860
15700 0.8866
15800 0.8871
15900 0.8874
16000 0.8877
16100 0.8880
16200 0.8882
16300 0.8886
16400 0.8889
16500 0.8891
16600 0.8894
16700 0.8897
16800 0.8899
16900 0.8901
17000 0.8904
17100 0.8906
17200 0.8908
17300 0.8912
17400 0.8916
17500 0.8919
17600 0.8921
17700 0.8920
17800 0.8919
17900 0.8921
18000 0.8923
18100 0.8925
18200 0.8925
18300 0.8925
18400 0.8926
18500 0.8926
18600 0.8924
18700 0.8923
18800 0.8924
18900 0.8923
19000 0.8923
19100 0.8925
19200 0.8925
19300 0.8926
19400 0.8927
19500 0.8927
19600 0.8926
19700 0.8925
19800 0.8924
19900 0.8923
20000 0.8924
20100 0.8923
20200 0.8923
20300 0.8923
20400 0.8923
20500 0.8924
20600 0.8926
20700 0.8928
20800 0.8928
20900 0.8930
21000 0.8932
21100 0.8935
21200 0.8936
21300 0.8937
21400 0.8940
21500 0.8942
21600 0.8944
21700 0.8946
21800 0.8948
21900 0.8951
22000 0.8951
22100 0.8953
22200 0.8954
22300 0.8955
22400 0.8957
22500 0.8957
22600 0.8957
22700 0.8957
22800 0.8957
22900 0.8959
23000 0.8959
23100 0.8960
23200 0.8962
23300 0.8963
23400 0.8965
23500 0.8965
23600 0.8964
23700 0.8965
23800 0.8965
23900 0.8966
24000 0.8967
24100 0.8969
24200 0.8971
24300 0.8972
24400 0.8977
24500 0.8977
24600 0.8980
24700 0.8983
24800 0.8987
24900 0.8989
25000 0.8990
25100 0.8990
25200 0.8993
25300 0.8994
25400 0.8996
25500 0.8998
25600 0.8997
25700 0.8998
25800 0.9000
25900 0.9002
26000 0.9004
26100 0.9007
26200 0.9011
26300 0.9013
26400 0.9013
26500 0.9013
26600 0.9015
26700 0.9016
26800 0.9017
26900 0.9017
27000 0.9018
27100 0.9020
27200 0.9023
27300 0.9025
27400 0.9028
27500 0.9029
27600 0.9032
27700 0.9034
27800 0.9039
27900 0.9044
28000 0.9047
28100 0.9051
28200 0.9054
28300 0.9057
28400 0.9063
28500 0.9067
28600 0.9071
28700 0.9076
28800 0.9081
28900 0.9084
29000 0.9088
29100 0.9093
29200 0.9098
29300 0.9103
29400 0.9108
29500 0.9114
29600 0.9120
29700 0.9127
29800 0.9133
29900 0.9139
30000 0.9145
30100 0.9150
30200 0.9156
30300 0.9163
30400 0.9169
30500 0.9175
30600 0.9183
30700 0.9191
30800 0.9198
30900 0.9206
31000 0.9214
31100 0.9221
31200 0.9227
31300 0.9235
31400 0.9242
31500 0.9249
31600 0.9255
31700 0.9260
31800 0.9266
31900 0.9273
32000 0.9279
32100 0.9285
32200 0.9291
32300 0.9298
32400 0.9305
32500 0.9312
32600 0.9318
32700 0.9324
32800 0.9331
32900 0.9338
33000 0.9344
33100 0.9352
33200 0.9358
33300 0.9364
33400 0.9370
33500 0.9376
33600 0.9381
33700 0.9387
33800 0.9393
33900 0.9399
34000 0.9405
34100 0.9409
34200 0.9414
34300 0.9419
34400 0.9423
34500 0.9425
34600 0.9428
34700 0.9430
34800 0.9432
34900 0.9435
35000 0.9437
35100 0.9441
35200 0.9444
35300 0.9446
35400 0.9449
35500 0.9452
35600 0.9455
35700 0.9459
35800 0.9460
35900 0.9461
36000 0.9461
36100 0.9462
36200 0.9462
36300 0.9460
36400 0.9460
36500 0.9461
36600 0.9461
36700 0.9461
36800 0.9461
36900 0.9462
37000 0.9463
37100 0.9463
37200 0.9464
37300 0.9464
37400 0.9464
37500 0.9463
37600 0.9464
37700 0.9463
37800 0.9462
37900 0.9461
38000 0.9461
38100 0.9461
38200 0.9461
38300 0.9461
38400 0.9461
38500 0.9460
38600 0.9460
38700 0.9459
38800 0.9459
38900 0.9459
39000 0.9458
39100 0.9458
39200 0.9459
39300 0.9459
39400 0.9460
39500 0.9460
39600 0.9461
39700 0.9462
39800 0.9461
39900 0.9462
40000 0.9463
40100 0.9464
40200 0.9465
40300 0.9466
40400 0.9466
40500 0.9468
40600 0.9468
40700 0.9468
40800 0.9468
40900 0.9469
41000 0.9470
41100 0.9471
41200 0.9472
41300 0.9473
41400 0.9474
41500 0.9475
41600 0.9477
41700 0.9478
41800 0.9480
41900 0.9481
42000 0.9482
42100 0.9483
42200 0.9485
42300 0.9486
42400 0.9487
42500 0.9489
42600 0.9489
42700 0.9491
42800 0.9492
42900 0.9494
43000 0.9495
43100 0.9496
43200 0.9496
43300 0.9497
43400 0.9497
43500 0.9498
43600 0.9499
43700 0.9500
43800 0.9500
43900 0.9500
44000 0.9501
44100 0.9502
44200 0.9503
44300 0.9503
44400 0.9504
44500 0.9505
44600 0.9506
44700 0.9508
44800 0.9510
44900 0.9510
45000 0.9511
45100 0.9512
45200 0.9512
45300 0.9511
45400 0.9511
45500 0.9511
45600 0.9511
45700 0.9510
45800 0.9509
45900 0.9509
46000 0.9509
46100 0.9509
46200 0.9509
46300 0.9509
46400 0.9509
46500 0.9509
46600 0.9509
46700 0.9510
46800 0.9510
46900 0.9511
47000 0.9511
47100 0.9510
47200 0.9511
47300 0.9511
47400 0.9511
47500 0.9511
47600 0.9512
47700 0.9512
47800 0.9513
47900 0.9513
48000 0.9514
48100 0.9514
48200 0.9513
48300 0.9513
48400 0.9513
48500 0.9512
48600 0.9512
48700 0.9512
48800 0.9513
48900 0.9513
49000 0.9513
49100 0.9514
49200 0.9515
49300 0.9515
49400 0.9515
49500 0.9515
49600 0.9515
49700 0.9515
49800 0.9514
49900 0.9515
50000 0.9516
50100 0.9516
50200 0.9515
50300 0.9515
50400 0.9515
50500 0.9516
50600 0.9516
50700 0.9517
50800 0.9518
50900 0.9517
51000 0.9517
51100 0.9518
51200 0.9518
51300 0.9518
51400 0.9519
51500 0.9519
51600 0.9519
51700 0.9519
51800 0.9519
51900 0.9519
52000 0.9519
52100 0.9520
52200 0.9520
52300 0.9521
52400 0.9522
52500 0.9522
52600 0.9522
52700 0.9523
52800 0.9523
52900 0.9524
53000 0.9524
53100 0.9524
53200 0.9524
53300 0.9525
53400 0.9525
53500 0.9526
53600 0.9526
53700 0.9526
53800 0.9527
53900 0.9528
54000 0.9528
54100 0.9528
54200 0.9529
54300 0.9530
54400 0.9530
54500 0.9530
54600 0.9531
54700 0.9531
54800 0.9531
54900 0.9531
55000 0.9531
55100 0.9532
55200 0.9532
55300 0.9532
55400 0.9533
55500 0.9534
55600 0.9534
55700 0.9534
55800 0.9534
55900 0.9534
56000 0.9534
56100 0.9535
56200 0.9535
56300 0.9535
56400 0.9535
56500 0.9536
56600 0.9537
56700 0.9538
56800 0.9538
56900 0.9538
57000 0.9538
57100 0.9538
57200 0.9539
57300 0.9538
57400 0.9538
57500 0.9538
57600 0.9539
57700 0.9538
57800 0.9537
57900 0.9536
58000 0.9535
58100 0.9535
58200 0.9535
58300 0.9536
58400 0.9536
58500 0.9537
58600 0.9538
58700 0.9539
58800 0.9539
58900 0.9540
59000 0.9541
59100 0.9540
59200 0.9542
59300 0.9541
59400 0.9541
59500 0.9542
59600 0.9542
59700 0.9543
59800 0.9543
59900 0.9543
60000 0.9544
60100 0.9544
60200 0.9544
60300 0.9544
60400 0.9544
60500 0.9543
60600 0.9544
60700 0.9543
60800 0.9543
60900 0.9543
61000 0.9542
61100 0.9543
61200 0.9542
61300 0.9543
61400 0.9542
61500 0.9541
61600 0.9541
61700 0.9542
61800 0.9542
61900 0.9542
62000 0.9542
62100 0.9542
62200 0.9543
62300 0.9542
62400 0.9541
62500 0.9541
62600 0.9541
62700 0.9541
62800 0.9541
62900 0.9540
63000 0.9540
63100 0.9539
63200 0.9539
63300 0.9539
63400 0.9539
63500 0.9538
63600 0.9538
63700 0.9538
63800 0.9538
63900 0.9539
64000 0.9540
64100 0.9540
64200 0.9540
64300 0.9541
64400 0.9541
64500 0.9542
64600 0.9542
64700 0.9542
64800 0.9542
64900 0.9542
65000 0.9542
65100 0.9542
65200 0.9541
65300 0.9541
65400 0.9541
65500 0.9542
65600 0.9542
65700 0.9543
65800 0.9544
65900 0.9544
66000 0.9545
66100 0.9545
66200 0.9545
66300 0.9546
66400 0.9546
66500 0.9546
66600 0.9546
66700 0.9545
66800 0.9546
66900 0.9546
67000 0.9547
67100 0.9547
67200 0.9548
67300 0.9549
67400 0.9549
67500 0.9550
67600 0.9551
67700 0.9552
67800 0.9553
67900 0.9555
68000 0.9557
68100 0.9559
68200 0.9560
68300 0.9561
68400 0.9562
68500 0.9563
68600 0.9564
68700 0.9565
68800 0.9565
68900 0.9565
69000 0.9566
69100 0.9566
69200 0.9567
69300 0.9567
69400 0.9568
69500 0.9569
69600 0.9570
69700 0.9571
69800 0.9571
69900 0.9572
70000 0.9572
70100 0.9572
70200 0.9571
70300 0.9571
70400 0.9572
70500 0.9572
70600 0.9573
70700 0.9573
70800 0.9574
70900 0.9574
71000 0.9575
71100 0.9576
71200 0.9576
71300 0.9577
71400 0.9576
71500 0.9577
71600 0.9578
71700 0.9578
71800 0.9577
71900 0.9578
72000 0.9578
72100 0.9578
72200 0.9578
72300 0.9577
72400 0.9578
72500 0.9578
72600 0.9578
72700 0.9578
72800 0.9579
72900 0.9578
73000 0.9578
73100 0.9577
73200 0.9578
73300 0.9578
73400 0.9578
73500 0.9579
73600 0.9580
73700 0.9580
73800 0.9580
73900 0.9581
74000 0.9581
74100 0.9579
74200 0.9579
74300 0.9579
74400 0.9579
74500 0.9579
74600 0.9579
74700 0.9580
74800 0.9580
74900 0.9581
75000 0.9582
75100 0.9581
75200 0.9582
75300 0.9582
75400 0.9583
75500 0.9583
75600 0.9583
75700 0.9583
75800 0.9582
75900 0.9582
76000 0.9582
76100 0.9582
76200 0.9582
76300 0.9581
76400 0.9582
76500 0.9582
76600 0.9583
76700 0.9583
76800 0.9584
76900 0.9586
77000 0.9586
77100 0.9587
77200 0.9587
77300 0.9588
77400 0.9588
77500 0.9589
77600 0.9590
77700 0.9591
77800 0.9592
77900 0.9592
78000 0.9592
78100 0.9593
78200 0.9593
78300 0.9594
78400 0.9594
78500 0.9594
78600 0.9595
78700 0.9595
78800 0.9595
78900 0.9595
79000 0.9596
79100 0.9596
79200 0.9596
79300 0.9596
79400 0.9597
79500 0.9596
79600 0.9597
79700 0.9597
79800 0.9597
79900 0.9596
80000 0.9596
80100 0.9595
80200 0.9596
80300 0.9596
80400 0.9596
80500 0.9595
80600 0.9596
80700 0.9594
80800 0.9595
80900 0.9595
81000 0.9595
81100 0.9595
81200 0.9594
81300 0.9595
81400 0.9595
81500 0.9596
81600 0.9597
81700 0.9596
81800 0.9597
81900 0.9597
82000 0.9596
82100 0.9596
82200 0.9596
82300 0.9596
82400 0.9597
82500 0.9597
82600 0.9595
82700 0.9593
82800 0.9591
82900 0.9589
83000 0.9588
83100 0.9587
83200 0.9586
83300 0.9585
83400 0.9584
83500 0.9582
83600 0.9582
83700 0.9580
83800 0.9579
83900 0.9579
84000 0.9578
84100 0.9578
84200 0.9577
84300 0.9577
84400 0.9577
84500 0.9576
84600 0.9575
84700 0.9574
84800 0.9573
84900 0.9573
85000 0.9572
85100 0.9571
85200 0.9572
85300 0.9572
85400 0.9572
85500 0.9572
85600 0.9572
85700 0.9572
85800 0.9573
85900 0.9574
86000 0.9575
86100 0.9575
86200 0.9576
86300 0.9577
86400 0.9579
86500 0.9578
86600 0.9580
86700 0.9581
86800 0.9583
86900 0.9583
87000 0.9584
87100 0.9585
87200 0.9586
87300 0.9587
87400 0.9588
87500 0.9587
87600 0.9588
87700 0.9588
87800 0.9587
87900 0.9587
88000 0.9587
88100 0.9587
88200 0.9586
88300 0.9585
88400 0.9583
88500 0.9582
88600 0.9582
88700 0.9581
88800 0.9578
88900 0.9577
89000 0.9576
89100 0.9575
89200 0.9573
89300 0.9572
89400 0.9571
89500 0.9569
89600 0.9567
89700 0.9565
89800 0.9563
89900 0.9561
90000 0.9559
90100 0.9558
90200 0.9555
90300 0.9553
90400 0.9552
90500 0.9551
90600 0.9549
90700 0.9547
90800 0.9547
90900 0.9545
91000 0.9543
91100 0.9542
91200 0.9542
91300 0.9541
91400 0.9540
91500 0.9538
91600 0.9536
91700 0.9533
91800 0.9531
91900 0.9528
92000 0.9526
92100 0.9522
92200 0.9519
92300 0.9514
92400 0.9509
92500 0.9506
92600 0.9502
92700 0.9499
92800 0.9496
92900 0.9493
93000 0.9490
93100 0.9488
93200 0.9486
93300 0.9484
93400 0.9481
93500 0.9479
93600 0.9477
93700 0.9475
93800 0.9474
93900 0.9472
94000 0.9470
94100 0.9469
94200 0.9468
94300 0.9467
94400 0.9466
94500 0.9465
94600 0.9466
94700 0.9467
94800 0.9468
94900 0.9469
95000 0.9469
95100 0.9469
95200 0.9469
95300 0.9469
95400 0.9469
95500 0.9469
95600 0.9469
95700 0.9470
95800 0.9470
95900 0.9471
96000 0.9472
96100 0.9472
96200 0.9473
96300 0.9474
96400 0.9475
96500 0.9476
96600 0.9477
96700 0.9478
96800 0.9480
96900 0.9481
97000 0.9482
97100 0.9484
97200 0.9486
97300 0.9487
97400 0.9489
97500 0.9491
97600 0.9493
97700 0.9495
97800 0.9497
97900 0.9499
98000 0.9502
98100 0.9504
98200 0.9506
98300 0.9509
98400 0.9512
98500 0.9514
98600 0.9517
98700 0.9520
98800 0.9523
98900 0.9526
99000 0.9529
99100 0.9532
99200 0.9535
99300 0.9539
99400 0.9542
99500 0.9546
99600 0.9549
99700 0.9553
99800 0.9557
99900 0.9561

==> Img/Confidence/recall_fixmatch.dat <==
x y
0 0.000
100 0.000
200 0.000
300 0.000
400 0.000
500 0.000
600 0.000
700 0.000
800 0.000
900 0.000
1000 0.005
1100 0.013
1200 0.022
1300 0.030
1400 0.038
1500 0.047
1600 0.055
1700 0.063
1800 0.072
1900 0.080
2000 0.088
2100 0.096
2200 0.104
2300 0.112
2400 0.120
2500 0.128
2600 0.136
2700 0.144
2800 0.152
2900 0.159
3000 0.167
3100 0.175
3200 0.183
3300 0.190
3400 0.198
3500 0.205
3600 0.213
3700 0.220
3800 0.228
3900 0.235
4000 0.242
4100 0.250
4200 0.257
4300 0.264
4400 0.271
4500 0.278
4600 0.285
4700 0.292
4800 0.299
4900 0.306
5000 0.313
5100 0.320
5200 0.327
5300 0.334
5400 0.341
5500 0.348
5600 0.354
5700 0.361
5800 0.368
5900 0.374
6000 0.381
6100 0.388
6200 0.394
6300 0.401
6400 0.407
6500 0.413
6600 0.420
6700 0.426
6800 0.432
6900 0.438
7000 0.444
7100 0.450
7200 0.456
7300 0.462
7400 0.468
7500 0.474
7600 0.480
7700 0.486
7800 0.491
7900 0.497
8000 0.503
8100 0.508
8200 0.513
8300 0.519
8400 0.524
8500 0.529
8600 0.535
8700 0.540
8800 0.545
8900 0.550
9000 0.555
9100 0.560
9200 0.564
9300 0.569
9400 0.574
9500 0.579
9600 0.583
9700 0.588
9800 0.592
9900 0.596
10000 0.601
10100 0.605
10200 0.609
10300 0.613
10400 0.617
10500 0.621
10600 0.625
10700 0.629
10800 0.633
10900 0.637
11000 0.640
11100 0.644
11200 0.647
11300 0.651
11400 0.654
11500 0.658
11600 0.661
11700 0.664
11800 0.667
11900 0.671
12000 0.674
12100 0.677
12200 0.680
12300 0.683
12400 0.685
12500 0.688
12600 0.691
12700 0.694
12800 0.696
12900 0.699
13000 0.701
13100 0.704
13200 0.706
13300 0.709
13400 0.711
13500 0.713
13600 0.715
13700 0.718
13800 0.720
13900 0.722
14000 0.724
14100 0.726
14200 0.728
14300 0.730
14400 0.732
14500 0.733
14600 0.735
14700 0.737
14800 0.739
14900 0.740
15000 0.742
15100 0.743
15200 0.745
15300 0.746
15400 0.748
15500 0.749
15600 0.751
15700 0.752
15800 0.753
15900 0.755
16000 0.756
16100 0.757
16200 0.759
16300 0.760
16400 0.761
16500 0.762
16600 0.763
16700 0.764
16800 0.765
16900 0.766
17000 0.767
17100 0.768
17200 0.769
17300 0.770
17400 0.771
17500 0.772
17600 0.773
17700 0.774
17800 0.775
17900 0.776
18000 0.777
18100 0.778
18200 0.779
18300 0.780
18400 0.780
18500 0.781
18600 0.782
18700 0.783
18800 0.784
18900 0.785
19000 0.785
19100 0.786
19200 0.787
19300 0.788
19400 0.788
19500 0.789
19600 0.790
19700 0.791
19800 0.791
19900 0.792
20000 0.793
20100 0.794
20200 0.794
20300 0.795
20400 0.796
20500 0.796
20600 0.797
20700 0.798
20800 0.798
20900 0.799
21000 0.800
21100 0.800
21200 0.801
21300 0.801
21400 0.802
21500 0.803
21600 0.803
21700 0.804
21800 0.804
21900 0.805
22000 0.805
22100 0.806
22200 0.806
22300 0.807
22400 0.807
22500 0.808
22600 0.808
22700 0.809
22800 0.809
22900 0.810
23000 0.810
23100 0.810
23200 0.811
23300 0.811
23400 0.812
23500 0.812
23600 0.812
23700 0.813
23800 0.813
23900 0.813
24000 0.814
24100 0.814
24200 0.814
24300 0.815
24400 0.815
24500 0.815
24600 0.816
24700 0.816
24800 0.816
24900 0.817
25000 0.817
25100 0.817
25200 0.818
25300 0.818
25400 0.818
25500 0.818
25600 0.819
25700 0.819
25800 0.819
25900 0.820
26000 0.820
26100 0.820
26200 0.821
26300 0.821
26400 0.821
26500 0.822
26600 0.822
26700 0.823
26800 0.823
26900 0.823
27000 0.824
27100 0.824
27200 0.825
27300 0.825
27400 0.826
27500 0.826
27600 0.827
27700 0.827
27800 0.828
27900 0.828
28000 0.829
28100 0.829
28200 0.830
28300 0.830
28400 0.831
28500 0.831
28600 0.832
28700 0.832
28800 0.833
28900 0.834
29000 0.834
29100 0.835
29200 0.835
29300 0.836
29400 0.837
29500 0.837
29600 0.838
29700 0.839
29800 0.839
29900 0.840
30000 0.841
30100 0.841
30200 0.842
30300 0.842
30400 0.843
30500 0.844
30600 0.844
30700 0.845
30800 0.846
30900 0.846
31000 0.847
31100 0.847
31200 0.848
31300 0.849
31400 0.849
31500 0.850
31600 0.850
31700 0.851
31800 0.851
31900 0.852
32000 0.852
32100 0.853
32200 0.853
32300 0.854
32400 0.854
32500 0.855
32600 0.855
32700 0.856
32800 0.856
32900 0.856
33000 0.857
33100 0.857
33200 0.858
33300 0.858
33400 0.858
33500 0.859
33600 0.859
33700 0.859
33800 0.859
33900 0.860
34000 0.860
34100 0.860
34200 0.860
34300 0.861
34400 0.861
34500 0.861
34600 0.861
34700 0.861
34800 0.861
34900 0.862
35000 0.862
35100 0.862
35200 0.862
35300 0.862
35400 0.862
35500 0.862
35600 0.862
35700 0.862
35800 0.862
35900 0.862
36000 0.862
36100 0.862
36200 0.862
36300 0.862
36400 0.862
36500 0.862
36600 0.862
36700 0.862
36800 0.862
36900 0.862
37000 0.862
37100 0.862
37200 0.862
37300 0.862
37400 0.862
37500 0.862
37600 0.862
37700 0.862
37800 0.862
37900 0.862
38000 0.862
38100 0.862
38200 0.862
38300 0.862
38400 0.862
38500 0.862
38600 0.862
38700 0.861
38800 0.861
38900 0.861
39000 0.861
39100 0.861
39200 0.861
39300 0.861
39400 0.861
39500 0.861
39600 0.861
39700 0.861
39800 0.861
39900 0.861
40000 0.861
40100 0.861
40200 0.861
40300 0.861
40400 0.861
40500 0.861
40600 0.861
40700 0.861
40800 0.861
40900 0.861
41000 0.862
41100 0.862
41200 0.862
41300 0.862
41400 0.862
41500 0.862
41600 0.862
41700 0.862
41800 0.862
41900 0.862
42000 0.863
42100 0.863
42200 0.863
42300 0.863
42400 0.863
42500 0.863
42600 0.864
42700 0.864
42800 0.864
42900 0.864
43000 0.864
43100 0.865
43200 0.865
43300 0.865
43400 0.865
43500 0.865
43600 0.866
43700 0.866
43800 0.866
43900 0.866
44000 0.867
44100 0.867
44200 0.867
44300 0.867
44400 0.868
44500 0.868
44600 0.868
44700 0.868
44800 0.869
44900 0.869
45000 0.869
45100 0.869
45200 0.870
45300 0.870
45400 0.870
45500 0.870
45600 0.871
45700 0.871
45800 0.871
45900 0.871
46000 0.872
46100 0.872
46200 0.872
46300 0.872
46400 0.873
46500 0.873
46600 0.873
46700 0.873
46800 0.874
46900 0.874
47000 0.874
47100 0.874
47200 0.874
47300 0.875
47400 0.875
47500 0.875
47600 0.875
47700 0.875
47800 0.876
47900 0.876
48000 0.876
48100 0.876
48200 0.876
48300 0.876
48400 0.877
48500 0.877
48600 0.877
48700 0.877
48800 0.877
48900 0.877
49000 0.877
49100 0.877
49200 0.878
49300 0.878
49400 0.878
49500 0.878
49600 0.878
49700 0.878
49800 0.878
49900 0.878
50000 0.878
50100 0.879
50200 0.879
50300 0.879
50400 0.879
50500 0.879
50600 0.879
50700 0.879
50800 0.879
50900 0.879
51000 0.879
51100 0.879
51200 0.879
51300 0.880
51400 0.880
51500 0.880
51600 0.880
51700 0.880
51800 0.880
51900 0.880
52000 0.880
52100 0.880
52200 0.880
52300 0.880
52400 0.880
52500 0.881
52600 0.881
52700 0.881
52800 0.881
52900 0.881
53000 0.881
53100 0.881
53200 0.881
53300 0.881
53400 0.881
53500 0.881
53600 0.882
53700 0.882
53800 0.882
53900 0.882
54000 0.882
54100 0.882
54200 0.882
54300 0.882
54400 0.882
54500 0.882
54600 0.882
54700 0.883
54800 0.883
54900 0.883
55000 0.883
55100 0.883
55200 0.883
55300 0.883
55400 0.883
55500 0.883
55600 0.883
55700 0.883
55800 0.883
55900 0.884
56000 0.884
56100 0.884
56200 0.884
56300 0.884
56400 0.884
56500 0.884
56600 0.884
56700 0.884
56800 0.884
56900 0.884
57000 0.884
57100 0.884
57200 0.885
57300 0.885
57400 0.885
57500 0.885
57600 0.885
57700 0.885
57800 0.885
57900 0.885
58000 0.885
58100 0.885
58200 0.885
58300 0.885
58400 0.885
58500 0.885
58600 0.885
58700 0.885
58800 0.886
58900 0.886
59000 0.886
59100 0.886
59200 0.886
59300 0.886
59400 0.886
59500 0.886
59600 0.886
59700 0.886
59800 0.886
59900 0.886
60000 0.886
60100 0.886
60200 0.886
60300 0.886
60400 0.886
60500 0.887
60600 0.887
60700 0.887
60800 0.887
60900 0.887
61000 0.887
61100 0.887
61200 0.887
61300 0.887
61400 0.887
61500 0.887
61600 0.887
61700 0.887
61800 0.887
61900 0.887
62000 0.888
62100 0.888
62200 0.888
62300 0.888
62400 0.888
62500 0.888
62600 0.888
62700 0.888
62800 0.888
62900 0.888
63000 0.888
63100 0.888
63200 0.889
63300 0.889
63400 0.889
63500 0.889
63600 0.889
63700 0.889
63800 0.889
63900 0.889
64000 0.889
64100 0.889
64200 0.890
64300 0.890
64400 0.890
64500 0.890
64600 0.890
64700 0.890
64800 0.890
64900 0.890
65000 0.890
65100 0.890
65200 0.891
65300 0.891
65400 0.891
65500 0.891
65600 0.891
65700 0.891
65800 0.891
65900 0.891
66000 0.891
66100 0.891
66200 0.891
66300 0.891
66400 0.891
66500 0.891
66600 0.892
66700 0.892
66800 0.892
66900 0.892
67000 0.892
67100 0.892
67200 0.892
67300 0.892
67400 0.892
67500 0.892
67600 0.891
67700 0.891
67800 0.891
67900 0.891
68000 0.891
68100 0.891
68200 0.891
68300 0.891
68400 0.891
68500 0.891
68600 0.890
68700 0.890
68800 0.890
68900 0.890
69000 0.889
69100 0.889
69200 0.889
69300 0.889
69400 0.888
69500 0.888
69600 0.888
69700 0.887
69800 0.887
69900 0.887
70000 0.886
70100 0.886
70200 0.886
70300 0.885
70400 0.885
70500 0.884
70600 0.884
70700 0.884
70800 0.883
70900 0.883
71000 0.882
71100 0.882
71200 0.881
71300 0.881
71400 0.880
71500 0.880
71600 0.879
71700 0.879
71800 0.878
71900 0.878
72000 0.877
72100 0.877
72200 0.876
72300 0.876
72400 0.875
72500 0.875
72600 0.874
72700 0.874
72800 0.874
72900 0.873
73000 0.873
73100 0.872
73200 0.872
73300 0.872
73400 0.871
73500 0.871
73600 0.871
73700 0.870
73800 0.870
73900 0.870
74000 0.870
74100 0.869
74200 0.869
74300 0.869
74400 0.869
74500 0.869
74600 0.869
74700 0.868
74800 0.868
74900 0.868
75000 0.868
75100 0.868
75200 0.868
75300 0.868
75400 0.869
75500 0.869
75600 0.869
75700 0.869
75800 0.869
75900 0.869
76000 0.869
76100 0.870
76200 0.870
76300 0.870
76400 0.871
76500 0.871
76600 0.871
76700 0.871
76800 0.872
76900 0.872
77000 0.873
77100 0.873
77200 0.873
77300 0.874
77400 0.874
77500 0.875
77600 0.875
77700 0.875
77800 0.876
77900 0.876
78000 0.877
78100 0.877
78200 0.878
78300 0.878
78400 0.879
78500 0.879
78600 0.879
78700 0.880
78800 0.880
78900 0.881
79000 0.881
79100 0.882
79200 0.882
79300 0.882
79400 0.883
79500 0.883
79600 0.883
79700 0.884
79800 0.884
79900 0.884
80000 0.885
80100 0.885
80200 0.885
80300 0.886
80400 0.886
80500 0.886
80600 0.886
80700 0.887
80800 0.887
80900 0.887
81000 0.887
81100 0.887
81200 0.888
81300 0.888
81400 0.888
81500 0.888
81600 0.888
81700 0.888
81800 0.888
81900 0.889
82000 0.889
82100 0.889
82200 0.889
82300 0.889
82400 0.889
82500 0.889
82600 0.889
82700 0.889
82800 0.889
82900 0.889
83000 0.889
83100 0.889
83200 0.889
83300 0.889
83400 0.889
83500 0.889
83600 0.889
83700 0.889
83800 0.889
83900 0.889
84000 0.889
84100 0.889
84200 0.889
84300 0.889
84400 0.889
84500 0.889
84600 0.889
84700 0.889
84800 0.889
84900 0.889
85000 0.889
85100 0.889
85200 0.889
85300 0.889
85400 0.889
85500 0.889
85600 0.889
85700 0.890
85800 0.890
85900 0.890
86000 0.890
86100 0.890
86200 0.890
86300 0.890
86400 0.890
86500 0.890
86600 0.890
86700 0.890
86800 0.890
86900 0.890
87000 0.891
87100 0.891
87200 0.891
87300 0.891
87400 0.891
87500 0.891
87600 0.891
87700 0.891
87800 0.892
87900 0.892
88000 0.892
88100 0.892
88200 0.892
88300 0.892
88400 0.893
88500 0.893
88600 0.893
88700 0.893
88800 0.893
88900 0.894
89000 0.894
89100 0.894
89200 0.894
89300 0.895
89400 0.895
89500 0.895
89600 0.895
89700 0.896
89800 0.896
89900 0.896
90000 0.896
90100 0.897
90200 0.897
90300 0.897
90400 0.898
90500 0.898
90600 0.898
90700 0.899
90800 0.899
90900 0.899
91000 0.900
91100 0.900
91200 0.901
91300 0.901
91400 0.901
91500 0.902
91600 0.902
91700 0.903
91800 0.903
91900 0.903
92000 0.904
92100 0.904
92200 0.905
92300 0.905
92400 0.906
92500 0.906
92600 0.907
92700 0.907
92800 0.907
92900 0.908
93000 0.908
93100 0.909
93200 0.909
93300 0.910
93400 0.910
93500 0.911
93600 0.911
93700 0.912
93800 0.912
93900 0.913
94000 0.913
94100 0.914
94200 0.914
94300 0.915
94400 0.915
94500 0.916
94600 0.916
94700 0.917
94800 0.917
94900 0.918
95000 0.918
95100 0.919
95200 0.919
95300 0.919
95400 0.920
95500 0.920
95600 0.921
95700 0.921
95800 0.922
95900 0.922
96000 0.922
96100 0.923
96200 0.923
96300 0.923
96400 0.924
96500 0.924
96600 0.924
96700 0.925
96800 0.925
96900 0.925
97000 0.926
97100 0.926
97200 0.926
97300 0.927
97400 0.927
97500 0.927
97600 0.927
97700 0.928
97800 0.928
97900 0.928
98000 0.928
98100 0.928
98200 0.929
98300 0.929
98400 0.929
98500 0.929
98600 0.929
98700 0.929
98800 0.929
98900 0.930
99000 0.930
99100 0.930
99200 0.930
99300 0.930
99400 0.930
99500 0.930
99600 0.930
99700 0.930
99800 0.931
99900 0.931
100000 0.931
100100 0.931
100200 0.931
100300 0.931
100400 0.931
100500 0.931
100600 0.931
100700 0.931
100800 0.931
100900 0.931
101000 0.931
101100 0.931
101200 0.931
101300 0.932
101400 0.932
101500 0.932
101600 0.932
101700 0.932
101800 0.932
101900 0.932
102000 0.932
102100 0.932
102200 0.932
102300 0.932
102400 0.932
102500 0.932
102600 0.932
102700 0.932
102800 0.932
102900 0.933
103000 0.933
103100 0.933
103200 0.933
103300 0.933
103400 0.933
103500 0.933
103600 0.933
103700 0.933
103800 0.933
103900 0.933
104000 0.933
104100 0.934
104200 0.934
104300 0.934
104400 0.934
104500 0.934
104600 0.934
104700 0.934
104800 0.934
104900 0.934
105000 0.934
105100 0.935
105200 0.935
105300 0.935
105400 0.935
105500 0.935
105600 0.935
105700 0.935
105800 0.935
105900 0.935
106000 0.936
106100 0.936
106200 0.936
106300 0.936
106400 0.936
106500 0.936
106600 0.936
106700 0.936
106800 0.936
106900 0.937
107000 0.937
107100 0.937
107200 0.937
107300 0.937
107400 0.937
107500 0.937
107600 0.937
107700 0.937
107800 0.938
107900 0.938
108000 0.938
108100 0.938
108200 0.938
108300 0.938
108400 0.938
108500 0.938
108600 0.938
108700 0.938
108800 0.939
108900 0.939
109000 0.939
109100 0.939
109200 0.939
109300 0.939
109400 0.939
109500 0.939
109600 0.939
109700 0.939
109800 0.939
109900 0.939
110000 0.940
110100 0.940
110200 0.940
110300 0.940
110400 0.940
110500 0.940
110600 0.940
110700 0.940
110800 0.940
110900 0.940
111000 0.940
111100 0.940
111200 0.940
111300 0.940
111400 0.940
111500 0.940
111600 0.941
111700 0.941
111800 0.941
111900 0.941
112000 0.941
112100 0.941
112200 0.941
112300 0.941
112400 0.941
112500 0.941
112600 0.941
112700 0.941
112800 0.941
112900 0.941
113000 0.941
113100 0.941
113200 0.941
113300 0.941
113400 0.941
113500 0.941
113600 0.941
113700 0.941
113800 0.941
113900 0.941
114000 0.941
114100 0.941
114200 0.941
114300 0.941
114400 0.941
114500 0.941
114600 0.941
114700 0.941
114800 0.941
114900 0.941
115000 0.941
115100 0.941
115200 0.941
115300 0.941
115400 0.941
115500 0.941
115600 0.941
115700 0.941
115800 0.941
115900 0.941
116000 0.941
116100 0.941
116200 0.941
116300 0.941
116400 0.941
116500 0.941
116600 0.941
116700 0.941
116800 0.941
116900 0.941
117000 0.941
117100 0.941
117200 0.941
117300 0.941
117400 0.941
117500 0.941
117600 0.941
117700 0.941
117800 0.941
117900 0.941
118000 0.941
118100 0.941
118200 0.941
118300 0.941
118400 0.941
118500 0.941
118600 0.941
118700 0.941
118800 0.941
118900 0.941
119000 0.941
119100 0.941
119200 0.941
119300 0.941
119400 0.941
119500 0.941
119600 0.941
119700 0.941
119800 0.941
119900 0.941
120000 0.940
120100 0.940
120200 0.940
120300 0.940
120400 0.940
120500 0.940
120600 0.940
120700 0.940
120800 0.940
120900 0.940
121000 0.940
121100 0.940
121200 0.940
121300 0.940
121400 0.940
121500 0.940
121600 0.940
121700 0.940
121800 0.940
121900 0.940
122000 0.940
122100 0.940
122200 0.940
122300 0.940
122400 0.940
122500 0.940
122600 0.940
122700 0.940
122800 0.940
122900 0.940
123000 0.940
123100 0.940
123200 0.940
123300 0.941
123400 0.941
123500 0.941
123600 0.941
123700 0.941
123800 0.941
123900 0.941
124000 0.941
124100 0.941
124200 0.941
124300 0.941
124400 0.941
124500 0.941
124600 0.941
124700 0.941
124800 0.941
124900 0.941
125000 0.941
125100 0.941
125200 0.941
125300 0.941
125400 0.941
125500 0.941
125600 0.941
125700 0.942
125800 0.942
125900 0.942
126000 0.942
126100 0.942
126200 0.942
126300 0.942
126400 0.942
126500 0.942
126600 0.942
126700 0.942
126800 0.942
126900 0.942
127000 0.942
127100 0.942
127200 0.942
127300 0.942
127400 0.942
127500 0.942
127600 0.943
127700 0.943
127800 0.943
127900 0.943
128000 0.943
128100 0.943
128200 0.943
128300 0.943
128400 0.943
128500 0.943
128600 0.943
128700 0.943
128800 0.943
128900 0.943
129000 0.943
129100 0.943
129200 0.943
129300 0.943
129400 0.943
129500 0.943
129600 0.943
129700 0.943
129800 0.943
129900 0.943
130000 0.943
130100 0.943
130200 0.943
130300 0.943
130400 0.943
130500 0.943
130600 0.943
130700 0.943
130800 0.943
130900 0.943
131000 0.943
131100 0.943
131200 0.943
131300 0.943
131400 0.943
131500 0.943
131600 0.943
131700 0.943
131800 0.943
131900 0.943
132000 0.943
132100 0.943
132200 0.943
132300 0.943
132400 0.943
132500 0.943
132600 0.943
132700 0.943
132800 0.943
132900 0.943
133000 0.943
133100 0.943
133200 0.943
133300 0.943
133400 0.943
133500 0.943
133600 0.943
133700 0.943
133800 0.943
133900 0.943
134000 0.943
134100 0.943
134200 0.943
134300 0.943
134400 0.943
134500 0.943
134600 0.943
134700 0.943
134800 0.943
134900 0.943
135000 0.943
135100 0.943
135200 0.943
135300 0.943
135400 0.943
135500 0.943
135600 0.943
135700 0.943
135800 0.943
135900 0.943
136000 0.943
136100 0.943
136200 0.943
136300 0.943
136400 0.943
136500 0.943
136600 0.943
136700 0.943
136800 0.943
136900 0.943
137000 0.943
137100 0.943
137200 0.943
137300 0.943
137400 0.943
137500 0.943
137600 0.943
137700 0.943
137800 0.943
137900 0.943
138000 0.943
138100 0.944
138200 0.944
138300 0.944
138400 0.944
138500 0.944
138600 0.944
138700 0.944
138800 0.944
138900 0.944
139000 0.944
139100 0.944
139200 0.944
139300 0.944
139400 0.944
139500 0.944
139600 0.944
139700 0.944
139800 0.944
139900 0.944
140000 0.944
140100 0.944
140200 0.944
140300 0.944
140400 0.944
140500 0.944
140600 0.945
140700 0.945
140800 0.945
140900 0.945
141000 0.945
141100 0.945
141200 0.945
141300 0.945
141400 0.945
141500 0.945
141600 0.945
141700 0.945
141800 0.945
141900 0.945
142000 0.945
142100 0.945
142200 0.945
142300 0.945
142400 0.945
142500 0.945
142600 0.945
142700 0.945
142800 0.945
142900 0.945
143000 0.945
143100 0.945
143200 0.945
143300 0.945
143400 0.945
143500 0.945
143600 0.945
143700 0.945
143800 0.945
143900 0.945
144000 0.945
144100 0.945
144200 0.945
144300 0.945
144400 0.945
144500 0.945
144600 0.945
144700 0.945
144800 0.945
144900 0.945
145000 0.945
145100 0.945
145200 0.945
145300 0.945
145400 0.945
145500 0.945
145600 0.945
145700 0.945
145800 0.945
145900 0.945
146000 0.945
146100 0.945
146200 0.945
146300 0.945
146400 0.945
146500 0.945
146600 0.945
146700 0.946
146800 0.946
146900 0.946
147000 0.946
147100 0.946
147200 0.946
147300 0.946
147400 0.946
147500 0.946
147600 0.946
147700 0.946
147800 0.946
147900 0.946
148000 0.946
148100 0.946
148200 0.946
148300 0.946
148400 0.946
148500 0.946
148600 0.946
148700 0.946
148800 0.946
148900 0.946
149000 0.946
149100 0.947
149200 0.947
149300 0.947
149400 0.947
149500 0.947
149600 0.947
149700 0.947
149800 0.947
149900 0.947

==> Img/Confidence/recall_fixmatch_noise.dat <==
x y
0 0.0008
100 0.0052
200 0.0096
300 0.0140
400 0.0185
500 0.0231
600 0.0277
700 0.0323
800 0.0369
900 0.0416
1000 0.0463
1100 0.0511
1200 0.0559
1300 0.0607
1400 0.0656
1500 0.0705
1600 0.0755
1700 0.0804
1800 0.0855
1900 0.0905
2000 0.0956
2100 0.1008
2200 0.1059
2300 0.1112
2400 0.1164
2500 0.1217
2600 0.1270
2700 0.1324
2800 0.1378
2900 0.1432
3000 0.1487
3100 0.1542
3200 0.1598
3300 0.1653
3400 0.1710
3500 0.1766
3600 0.1823
3700 0.1881
3800 0.1938
3900 0.1997
4000 0.2055
4100 0.2114
4200 0.2173
4300 0.2233
4400 0.2293
4500 0.2353
4600 0.2414
4700 0.2475
4800 0.2537
4900 0.2599
5000 0.2661
5100 0.2773
5200 0.2848
5300 0.2919
5400 0.2990
5500 0.3061
5600 0.3132
5700 0.3203
5800 0.3274
5900 0.3344
6000 0.3413
6100 0.3480
6200 0.3547
6300 0.3614
6400 0.3682
6500 0.3749
6600 0.3817
6700 0.3884
6800 0.3952
6900 0.4019
7000 0.4086
7100 0.4153
7200 0.4218
7300 0.4283
7400 0.4346
7500 0.4410
7600 0.4473
7700 0.4536
7800 0.4599
7900 0.4662
8000 0.4727
8100 0.4791
8200 0.4854
8300 0.4916
8400 0.4977
8500 0.5037
8600 0.5097
8700 0.5156
8800 0.5214
8900 0.5273
9000 0.5330
9100 0.5386
9200 0.5441
9300 0.5496
9400 0.5550
9500 0.5603
9600 0.5657
9700 0.5710
9800 0.5764
9900 0.5816
10000 0.5869
10100 0.5919
10200 0.5970
10300 0.6019
10400 0.6068
10500 0.6116
10600 0.6162
10700 0.6208
10800 0.6252
10900 0.6293
11000 0.6333
11100 0.6371
11200 0.6407
11300 0.6441
11400 0.6473
11500 0.6503
11600 0.6533
11700 0.6560
11800 0.6585
11900 0.6609
12000 0.6632
12100 0.6652
12200 0.6671
12300 0.6688
12400 0.6703
12500 0.6717
12600 0.6728
12700 0.6739
12800 0.6748
12900 0.6757
13000 0.6764
13100 0.6772
13200 0.6779
13300 0.6787
13400 0.6794
13500 0.6801
13600 0.6808
13700 0.6816
13800 0.6824
13900 0.6833
14000 0.6842
14100 0.6852
14200 0.6862
14300 0.6873
14400 0.6883
14500 0.6895
14600 0.6906
14700 0.6918
14800 0.6929
14900 0.6941
15000 0.6953
15100 0.6964
15200 0.6974
15300 0.6984
15400 0.6994
15500 0.7005
15600 0.7015
15700 0.7025
15800 0.7033
15900 0.7041
16000 0.7049
16100 0.7055
16200 0.7062
16300 0.7069
16400 0.7075
16500 0.7081
16600 0.7087
16700 0.7093
16800 0.7099
16900 0.7106
17000 0.7111
17100 0.7118
17200 0.7124
17300 0.7131
17400 0.7139
17500 0.7146
17600 0.7153
17700 0.7161
17800 0.7170
17900 0.7180
18000 0.7190
18100 0.7200
18200 0.7209
18300 0.7219
18400 0.7228
18500 0.7237
18600 0.7245
18700 0.7253
18800 0.7260
18900 0.7268
19000 0.7275
19100 0.7282
19200 0.7288
19300 0.7295
19400 0.7302
19500 0.7308
19600 0.7314
19700 0.7321
19800 0.7327
19900 0.7334
20000 0.7340
20100 0.7347
20200 0.7354
20300 0.7359
20400 0.7363
20500 0.7367
20600 0.7370
20700 0.7373
20800 0.7375
20900 0.7377
21000 0.7379
21100 0.7382
21200 0.7384
21300 0.7386
21400 0.7389
21500 0.7391
21600 0.7394
21700 0.7397
21800 0.7399
21900 0.7402
22000 0.7406
22100 0.7409
22200 0.7412
22300 0.7416
22400 0.7420
22500 0.7424
22600 0.7427
22700 0.7431
22800 0.7434
22900 0.7438
23000 0.7441
23100 0.7445
23200 0.7448
23300 0.7451
23400 0.7454
23500 0.7457
23600 0.7461
23700 0.7465
23800 0.7468
23900 0.7472
24000 0.7475
24100 0.7479
24200 0.7483
24300 0.7487
24400 0.7491
24500 0.7495
24600 0.7498
24700 0.7501
24800 0.7505
24900 0.7508
25000 0.7511
25100 0.7515
25200 0.7518
25300 0.7522
25400 0.7526
25500 0.7530
25600 0.7534
25700 0.7538
25800 0.7541
25900 0.7544
26000 0.7548
26100 0.7552
26200 0.7556
26300 0.7560
26400 0.7564
26500 0.7568
26600 0.7573
26700 0.7577
26800 0.7582
26900 0.7587
27000 0.7591
27100 0.7596
27200 0.7601
27300 0.7606
27400 0.7611
27500 0.7616
27600 0.7621
27700 0.7627
27800 0.7633
27900 0.7638
28000 0.7643
28100 0.7646
28200 0.7649
28300 0.7652
28400 0.7655
28500 0.7657
28600 0.7660
28700 0.7662
28800 0.7665
28900 0.7667
29000 0.7670
29100 0.7672
29200 0.7675
29300 0.7678
29400 0.7681
29500 0.7683
29600 0.7687
29700 0.7691
29800 0.7695
29900 0.7699
30000 0.7703
30100 0.7707
30200 0.7712
30300 0.7716
30400 0.7720
30500 0.7724
30600 0.7729
30700 0.7733
30800 0.7738
30900 0.7742
31000 0.7746
31100 0.7750
31200 0.7753
31300 0.7757
31400 0.7761
31500 0.7765
31600 0.7769
31700 0.7773
31800 0.7777
31900 0.7781
32000 0.7784
32100 0.7787
32200 0.7790
32300 0.7793
32400 0.7796
32500 0.7800
32600 0.7803
32700 0.7806
32800 0.7808
32900 0.7811
33000 0.7813
33100 0.7816
33200 0.7818
33300 0.7820
33400 0.7822
33500 0.7824
33600 0.7826
33700 0.7827
33800 0.7828
33900 0.7830
34000 0.7832
34100 0.7833
34200 0.7835
34300 0.7836
34400 0.7838
34500 0.7839
34600 0.7841
34700 0.7843
34800 0.7845
34900 0.7847
35000 0.7849
35100 0.7850
35200 0.7852
35300 0.7855
35400 0.7856
35500 0.7859
35600 0.7861
35700 0.7864
35800 0.7866
35900 0.7868
36000 0.7871
36100 0.7874
36200 0.7876
36300 0.7879
36400 0.7881
36500 0.7883
36600 0.7886
36700 0.7889
36800 0.7892
36900 0.7895
37000 0.7898
37100 0.7901
37200 0.7905
37300 0.7909
37400 0.7913
37500 0.7917
37600 0.7921
37700 0.7925
37800 0.7928
37900 0.7932
38000 0.7935
38100 0.7938
38200 0.7941
38300 0.7944
38400 0.7948
38500 0.7950
38600 0.7953
38700 0.7957
38800 0.7960
38900 0.7963
39000 0.7967
39100 0.7971
39200 0.7975
39300 0.7978
39400 0.7982
39500 0.7986
39600 0.7990
39700 0.7994
39800 0.7998
39900 0.8002
40000 0.8006
40100 0.8010
40200 0.8014
40300 0.8017
40400 0.8021
40500 0.8025
40600 0.8029
40700 0.8033
40800 0.8036
40900 0.8039
41000 0.8043
41100 0.8047
41200 0.8051
41300 0.8054
41400 0.8057
41500 0.8061
41600 0.8064
41700 0.8067
41800 0.8070
41900 0.8072
42000 0.8074
42100 0.8076
42200 0.8079
42300 0.8081
42400 0.8084
42500 0.8086
42600 0.8088
42700 0.8089
42800 0.8091
42900 0.8093
43000 0.8094
43100 0.8096
43200 0.8097
43300 0.8097
43400 0.8098
43500 0.8099
43600 0.8099
43700 0.8100
43800 0.8101
43900 0.8102
44000 0.8103
44100 0.8104
44200 0.8105
44300 0.8106
44400 0.8107
44500 0.8108
44600 0.8109
44700 0.8110
44800 0.8110
44900 0.8111
45000 0.8112
45100 0.8113
45200 0.8114
45300 0.8115
45400 0.8116
45500 0.8118
45600 0.8120
45700 0.8122
45800 0.8123
45900 0.8125
46000 0.8128
46100 0.8130
46200 0.8132
46300 0.8134
46400 0.8136
46500 0.8139
46600 0.8141
46700 0.8144
46800 0.8146
46900 0.8148
47000 0.8150
47100 0.8151
47200 0.8153
47300 0.8153
47400 0.8154
47500 0.8155
47600 0.8156
47700 0.8157
47800 0.8158
47900 0.8159
48000 0.8160
48100 0.8161
48200 0.8162
48300 0.8163
48400 0.8164
48500 0.8165
48600 0.8166
48700 0.8168
48800 0.8169
48900 0.8170
49000 0.8172
49100 0.8173
49200 0.8174
49300 0.8176
49400 0.8178
49500 0.8180
49600 0.8182
49700 0.8185
49800 0.8187
49900 0.8189
50000 0.8191
50100 0.8194
50200 0.8196
50300 0.8198
50400 0.8200
50500 0.8202
50600 0.8204
50700 0.8206
50800 0.8207
50900 0.8209
51000 0.8210
51100 0.8212
51200 0.8213
51300 0.8215
51400 0.8217
51500 0.8218
51600 0.8220
51700 0.8222
51800 0.8225
51900 0.8228
52000 0.8231
52100 0.8235
52200 0.8239
52300 0.8242
52400 0.8246
52500 0.8250
52600 0.8253
52700 0.8257
52800 0.8260
52900 0.8263
53000 0.8266
53100 0.8269
53200 0.8272
53300 0.8275
53400 0.8278
53500 0.8282
53600 0.8286
53700 0.8290
53800 0.8294
53900 0.8298
54000 0.8302
54100 0.8306
54200 0.8310
54300 0.8315
54400 0.8319
54500 0.8324
54600 0.8329
54700 0.8333
54800 0.8338
54900 0.8343
55000 0.8348
55100 0.8353
55200 0.8357
55300 0.8362
55400 0.8367
55500 0.8372
55600 0.8377
55700 0.8381
55800 0.8385
55900 0.8389
56000 0.8394
56100 0.8400
56200 0.8405
56300 0.8411
56400 0.8416
56500 0.8420
56600 0.8424
56700 0.8428
56800 0.8431
56900 0.8434
57000 0.8437
57100 0.8440
57200 0.8443
57300 0.8445
57400 0.8448
57500 0.8451
57600 0.8452
57700 0.8454
57800 0.8455
57900 0.8456
58000 0.8457
58100 0.8458
58200 0.8459
58300 0.8460
58400 0.8461
58500 0.8462
58600 0.8463
58700 0.8465
58800 0.8466
58900 0.8467
59000 0.8468
59100 0.8469
59200 0.8471
59300 0.8475
59400 0.8480
59500 0.8486
59600 0.8492
59700 0.8500
59800 0.8506
59900 0.8512
60000 0.8516
60100 0.8519
60200 0.8519
60300 0.8518
60400 0.8515
60500 0.8512
60600 0.8507
60700 0.8502
60800 0.8497
60900 0.8492
61000 0.8488
61100 0.8484
61200 0.8483
61300 0.8483
61400 0.8484
61500 0.8486
61600 0.8486
61700 0.8486
61800 0.8484
61900 0.8481
62000 0.8476
62100 0.8470
62200 0.8462
62300 0.8453
62400 0.8444
62500 0.8434
62600 0.8423
62700 0.8413
62800 0.8403
62900 0.8393
63000 0.8383
63100 0.8373
63200 0.8364
63300 0.8354
63400 0.8344
63500 0.8334
63600 0.8324
63700 0.8313
63800 0.8303
63900 0.8293
64000 0.8283
64100 0.8274
64200 0.8265
64300 0.8256
64400 0.8247
64500 0.8239
64600 0.8232
64700 0.8225
64800 0.8218
64900 0.8212
65000 0.8207
65100 0.8202
65200 0.8198
65300 0.8194
65400 0.8192
65500 0.8190
65600 0.8189
65700 0.8189
65800 0.8189
65900 0.8191
66000 0.8193
66100 0.8194
66200 0.8196
66300 0.8198
66400 0.8201
66500 0.8203
66600 0.8207
66700 0.8212
66800 0.8216
66900 0.8222
67000 0.8229
67100 0.8235
67200 0.8243
67300 0.8251
67400 0.8259
67500 0.8269
67600 0.8280
67700 0.8291
67800 0.8303
67900 0.8315
68000 0.8329
68100 0.8344
68200 0.8360
68300 0.8375
68400 0.8392
68500 0.8408
68600 0.8426
68700 0.8443
68800 0.8462
68900 0.8480
69000 0.8500
69100 0.8520
69200 0.8541
69300 0.8560
69400 0.8579
69500 0.8596
69600 0.8611
69700 0.8625
69800 0.8636
69900 0.8647
70000 0.8657
70100 0.8667
70200 0.8678
70300 0.8689
70400 0.8702
70500 0.8715
70600 0.8729
70700 0.8743
70800 0.8758
70900 0.8773
71000 0.8788
71100 0.8803
71200 0.8817
71300 0.8828
71400 0.8836
71500 0.8843
71600 0.8848
71700 0.8851
71800 0.8854
71900 0.8856
72000 0.8859
72100 0.8862
72200 0.8865
72300 0.8868
72400 0.8871
72500 0.8875
72600 0.8878
72700 0.8881
72800 0.8884
72900 0.8887
73000 0.8890
73100 0.8892
73200 0.8893
73300 0.8894
73400 0.8895
73500 0.8896
73600 0.8897
73700 0.8898
73800 0.8899
73900 0.8901
74000 0.8902
74100 0.8904
74200 0.8905
74300 0.8907
74400 0.8908
74500 0.8910
74600 0.8912
74700 0.8913
74800 0.8915
74900 0.8916
75000 0.8918
75100 0.8919
75200 0.8921
75300 0.8922
75400 0.8924
75500 0.8925
75600 0.8926
75700 0.8928
75800 0.8929
75900 0.8931
76000 0.8932
76100 0.8933
76200 0.8934
76300 0.8935
76400 0.8937
76500 0.8938
76600 0.8939
76700 0.8939
76800 0.8940
76900 0.8941
77000 0.8941
77100 0.8942
77200 0.8943
77300 0.8944
77400 0.8945
77500 0.8947
77600 0.8948
77700 0.8949
77800 0.8951
77900 0.8953
78000 0.8957
78100 0.8959
78200 0.8961
78300 0.8961
78400 0.8962
78500 0.8962
78600 0.8963
78700 0.8963
78800 0.8964
78900 0.8964
79000 0.8965
79100 0.8965
79200 0.8966
79300 0.8967
79400 0.8967
79500 0.8967
79600 0.8968
79700 0.8968
79800 0.8968
79900 0.8969
80000 0.8969
80100 0.8969
80200 0.8970
80300 0.8971
80400 0.8971
80500 0.8972
80600 0.8973
80700 0.8974
80800 0.8974
80900 0.8975
81000 0.8975
81100 0.8976
81200 0.8977
81300 0.8978
81400 0.8978
81500 0.8979
81600 0.8980
81700 0.8980
81800 0.8981
81900 0.8981
82000 0.8982
82100 0.8982
82200 0.8983
82300 0.8983
82400 0.8984
82500 0.8984
82600 0.8985
82700 0.8985
82800 0.8986
82900 0.8987
83000 0.8987
83100 0.8988
83200 0.8988
83300 0.8989
83400 0.8989
83500 0.8990
83600 0.8990
83700 0.8991
83800 0.8992
83900 0.8993
84000 0.8993
84100 0.8994
84200 0.8994
84300 0.8995
84400 0.8995
84500 0.8996
84600 0.8996
84700 0.8996
84800 0.8996
84900 0.8996
85000 0.8997
85100 0.8998
85200 0.8998
85300 0.8999
85400 0.8999
85500 0.9000
85600 0.9000
85700 0.9001
85800 0.9001
85900 0.9001
86000 0.9002
86100 0.9002
86200 0.9003
86300 0.9003
86400 0.9004
86500 0.9005
86600 0.9005
86700 0.9007
86800 0.9008
86900 0.9009
87000 0.9011
87100 0.9012
87200 0.9014
87300 0.9016
87400 0.9018
87500 0.9020
87600 0.9022
87700 0.9024
87800 0.9025
87900 0.9027
88000 0.9027
88100 0.9027
88200 0.9027
88300 0.9028
88400 0.9029
88500 0.9030
88600 0.9031
88700 0.9032
88800 0.9033
88900 0.9034
89000 0.9035
89100 0.9036
89200 0.9037
89300 0.9038
89400 0.9039
89500 0.9039
89600 0.9040
89700 0.9041
89800 0.9042
89900 0.9043
90000 0.9044
90100 0.9045
90200 0.9046
90300 0.9047
90400 0.9048
90500 0.9048
90600 0.9049
90700 0.9049
90800 0.9050
90900 0.9051
91000 0.9052
91100 0.9053
91200 0.9054
91300 0.9055
91400 0.9055
91500 0.9056
91600 0.9057
91700 0.9057
91800 0.9058
91900 0.9059
92000 0.9060
92100 0.9061
92200 0.9062
92300 0.9063
92400 0.9064
92500 0.9065
92600 0.9067
92700 0.9068
92800 0.9068
92900 0.9069
93000 0.9070
93100 0.9071
93200 0.9071
93300 0.9072
93400 0.9072
93500 0.9072
93600 0.9072
93700 0.9073
93800 0.9073
93900 0.9073
94000 0.9072
94100 0.9072
94200 0.9072
94300 0.9071
94400 0.9071
94500 0.9071
94600 0.9070
94700 0.9070
94800 0.9070
94900 0.9070
95000 0.9070
95100 0.9070
95200 0.9071
95300 0.9071
95400 0.9071
95500 0.9072
95600 0.9072
95700 0.9072
95800 0.9072
95900 0.9073
96000 0.9073
96100 0.9073
96200 0.9074
96300 0.9074
96400 0.9074
96500 0.9074
96600 0.9075
96700 0.9075
96800 0.9075
96900 0.9075
97000 0.9076
97100 0.9076
97200 0.9076
97300 0.9076
97400 0.9077
97500 0.9077
97600 0.9077
97700 0.9077
97800 0.9077
97900 0.9078
98000 0.9078
98100 0.9078
98200 0.9078
98300 0.9079
98400 0.9079
98500 0.9079
98600 0.9079
98700 0.9079
98800 0.9080
98900 0.9080
99000 0.9080
99100 0.9080
99200 0.9080
99300 0.9081
99400 0.9081
99500 0.9081
99600 0.9081
99700 0.9081
99800 0.9081
99900 0.9082

==> Img/Confidence/recall_ours.dat <==
x y
0 0.045
50 0.051
100 0.058
150 0.064
200 0.071
250 0.077
300 0.083
350 0.090
400 0.096
450 0.102
500 0.108
550 0.115
600 0.121
650 0.127
700 0.133
750 0.139
800 0.145
850 0.151
900 0.157
950 0.163
1000 0.169
1050 0.175
1100 0.181
1150 0.186
1200 0.192
1250 0.198
1300 0.203
1350 0.209
1400 0.215
1450 0.220
1500 0.226
1550 0.231
1600 0.237
1650 0.242
1700 0.248
1750 0.253
1800 0.258
1850 0.264
1900 0.269
1950 0.274
2000 0.280
2050 0.285
2100 0.290
2150 0.295
2200 0.300
2250 0.305
2300 0.310
2350 0.315
2400 0.320
2450 0.325
2500 0.330
2550 0.335
2600 0.340
2650 0.345
2700 0.350
2750 0.354
2800 0.359
2850 0.364
2900 0.369
2950 0.373
3000 0.378
3050 0.382
3100 0.387
3150 0.391
3200 0.396
3250 0.400
3300 0.405
3350 0.409
3400 0.413
3450 0.418
3500 0.422
3550 0.426
3600 0.430
3650 0.434
3700 0.438
3750 0.442
3800 0.446
3850 0.449
3900 0.453
3950 0.457
4000 0.461
4050 0.464
4100 0.468
4150 0.471
4200 0.474
4250 0.478
4300 0.481
4350 0.484
4400 0.487
4450 0.490
4500 0.493
4550 0.496
4600 0.499
4650 0.502
4700 0.505
4750 0.507
4800 0.510
4850 0.513
4900 0.516
5000 0.518
5100 0.521
5200 0.523
5300 0.526
5400 0.528
5500 0.531
5600 0.533
5700 0.536
5800 0.538
5900 0.540
6000 0.543
6100 0.545
6200 0.547
6300 0.550
6400 0.552
6500 0.554
6600 0.556
6700 0.559
6800 0.561
6900 0.563
7000 0.566
7100 0.568
7200 0.570
7300 0.572
7400 0.575
7500 0.577
7600 0.579
7700 0.582
7800 0.584
7900 0.586
8000 0.589
8100 0.591
8200 0.594
8300 0.596
8400 0.599
8500 0.602
8600 0.604
8700 0.607
8800 0.610
8900 0.613
9000 0.615
9100 0.618
9200 0.621
9300 0.624
9400 0.627
9500 0.630
9600 0.633
9700 0.636
9800 0.639
9900 0.642
10000 0.645
10100 0.648
10200 0.651
10300 0.654
10400 0.657
10500 0.660
10600 0.663
10700 0.666
10800 0.669
10900 0.672
11000 0.675
11100 0.679
11200 0.682
11300 0.685
11400 0.688
11500 0.691
11600 0.694
11700 0.697
11800 0.700
11900 0.703
12000 0.706
12100 0.709
12200 0.712
12300 0.715
12400 0.718
12500 0.720
12600 0.723
12700 0.726
12800 0.728
12900 0.731
13000 0.733
13100 0.735
13200 0.737
13300 0.740
13400 0.742
13500 0.744
13600 0.746
13700 0.748
13800 0.750
13900 0.752
14000 0.754
14100 0.755
14200 0.757
14300 0.759
14400 0.760
14500 0.762
14600 0.763
14700 0.765
14800 0.766
14900 0.767
15000 0.769
15100 0.770
15200 0.771
15300 0.772
15400 0.773
15500 0.774
15600 0.775
15700 0.776
15800 0.777
15900 0.778
16000 0.779
16100 0.780
16200 0.780
16300 0.781
16400 0.782
16500 0.783
16600 0.783
16700 0.784
16800 0.784
16900 0.785
17000 0.786
17100 0.786
17200 0.787
17300 0.787
17400 0.788
17500 0.788
17600 0.789
17700 0.789
17800 0.789
17900 0.790
18000 0.790
18100 0.791
18200 0.791
18300 0.791
18400 0.792
18500 0.792
18600 0.793
18700 0.793
18800 0.794
18900 0.794
19000 0.795
19100 0.795
19200 0.796
19300 0.796
19400 0.797
19500 0.797
19600 0.798
19700 0.798
19800 0.799
19900 0.800
20000 0.800
20100 0.801
20200 0.802
20300 0.803
20400 0.804
20500 0.804
20600 0.805
20700 0.806
20800 0.807
20900 0.808
21000 0.809
21100 0.810
21200 0.811
21300 0.812
21400 0.813
21500 0.814
21600 0.815
21700 0.816
21800 0.817
21900 0.818
22000 0.819
22100 0.820
22200 0.821
22300 0.822
22400 0.823
22500 0.824
22600 0.825
22700 0.826
22800 0.827
22900 0.828
23000 0.830
23100 0.831
23200 0.832
23300 0.833
23400 0.834
23500 0.835
23600 0.836
23700 0.838
23800 0.839
23900 0.840
24000 0.841
24100 0.842
24200 0.843
24300 0.845
24400 0.846
24500 0.847
24600 0.848
24700 0.849
24800 0.850
24900 0.852
25000 0.853
25100 0.854
25200 0.855
25300 0.856
25400 0.857
25500 0.859
25600 0.860
25700 0.861
25800 0.862
25900 0.863
26000 0.864
26100 0.865
26200 0.866
26300 0.867
26400 0.868
26500 0.869
26600 0.870
26700 0.871
26800 0.872
26900 0.873
27000 0.874
27100 0.875
27200 0.876
27300 0.876
27400 0.877
27500 0.878
27600 0.879
27700 0.879
27800 0.880
27900 0.881
28000 0.881
28100 0.882
28200 0.882
28300 0.883
28400 0.883
28500 0.884
28600 0.885
28700 0.885
28800 0.885
28900 0.886
29000 0.886
29100 0.887
29200 0.887
29300 0.888
29400 0.888
29500 0.888
29600 0.889
29700 0.889
29800 0.889
29900 0.890
30000 0.890
30100 0.890
30200 0.890
30300 0.891
30400 0.891
30500 0.891
30600 0.891
30700 0.892
30800 0.892
30900 0.892
31000 0.892
31100 0.892
31200 0.893
31300 0.893
31400 0.893
31500 0.893
31600 0.893
31700 0.893
31800 0.894
31900 0.894
32000 0.894
32100 0.894
32200 0.894
32300 0.894
32400 0.894
32500 0.895
32600 0.895
32700 0.895
32800 0.895
32900 0.895
33000 0.895
33100 0.895
33200 0.895
33300 0.896
33400 0.896
33500 0.896
33600 0.896
33700 0.896
33800 0.896
33900 0.896
34000 0.897
34100 0.897
34200 0.897
34300 0.897
34400 0.897
34500 0.897
34600 0.898
34700 0.898
34800 0.898
34900 0.898
35000 0.898
35100 0.898
35200 0.898
35300 0.899
35400 0.899
35500 0.899
35600 0.899
35700 0.899
35800 0.899
35900 0.900
36000 0.900
36100 0.900
36200 0.900
36300 0.900
36400 0.901
36500 0.901
36600 0.901
36700 0.901
36800 0.901
36900 0.902
37000 0.902
37100 0.902
37200 0.902
37300 0.902
37400 0.903
37500 0.903
37600 0.903
37700 0.903
37800 0.904
37900 0.904
38000 0.904
38100 0.904
38200 0.905
38300 0.905
38400 0.905
38500 0.905
38600 0.906
38700 0.906
38800 0.906
38900 0.906
39000 0.907
39100 0.907
39200 0.907
39300 0.908
39400 0.908
39500 0.908
39600 0.908
39700 0.909
39800 0.909
39900 0.909
40000 0.910
40100 0.910
40200 0.910
40300 0.910
40400 0.911
40500 0.911
40600 0.911
40700 0.911
40800 0.912
40900 0.912
41000 0.912
41100 0.912
41200 0.913
41300 0.913
41400 0.913
41500 0.913
41600 0.913
41700 0.914
41800 0.914
41900 0.914
42000 0.914
42100 0.914
42200 0.914
42300 0.915
42400 0.915
42500 0.915
42600 0.915
42700 0.915
42800 0.915
42900 0.915
43000 0.915
43100 0.915
43200 0.915
43300 0.915
43400 0.916
43500 0.916
43600 0.916
43700 0.916
43800 0.916
43900 0.916
44000 0.916
44100 0.916
44200 0.916
44300 0.916
44400 0.916
44500 0.916
44600 0.915
44700 0.915
44800 0.915
44900 0.915
45000 0.915
45100 0.915
45200 0.915
45300 0.915
45400 0.915
45500 0.915
45600 0.915
45700 0.915
45800 0.915
45900 0.915
46000 0.915
46100 0.915
46200 0.915
46300 0.915
46400 0.915
46500 0.915
46600 0.915
46700 0.915
46800 0.915
46900 0.915
47000 0.915
47100 0.915
47200 0.915
47300 0.915
47400 0.915
47500 0.915
47600 0.916
47700 0.916
47800 0.916
47900 0.916
48000 0.916
48100 0.916
48200 0.916
48300 0.917
48400 0.917
48500 0.917
48600 0.917
48700 0.917
48800 0.918
48900 0.918
49000 0.918
49100 0.918
49200 0.919
49300 0.919
49400 0.919
49500 0.920
49600 0.920
49700 0.920
49800 0.921
49900 0.921
50000 0.921
50100 0.922
50200 0.922
50300 0.922
50400 0.923
50500 0.923
50600 0.923
50700 0.924
50800 0.924
50900 0.925
51000 0.925
51100 0.925
51200 0.926
51300 0.926
51400 0.927
51500 0.927
51600 0.927
51700 0.928
51800 0.928
51900 0.929
52000 0.929
52100 0.929
52200 0.930
52300 0.930
52400 0.930
52500 0.931
52600 0.931
52700 0.931
52800 0.932
52900 0.932
53000 0.932
53100 0.933
53200 0.933
53300 0.933
53400 0.933
53500 0.934
53600 0.934
53700 0.934
53800 0.934
53900 0.934
54000 0.935
54100 0.935
54200 0.935
54300 0.935
54400 0.935
54500 0.935
54600 0.936
54700 0.936
54800 0.936
54900 0.936
55000 0.936
55100 0.936
55200 0.936
55300 0.936
55400 0.936
55500 0.936
55600 0.937
55700 0.937
55800 0.937
55900 0.937
56000 0.937
56100 0.937
56200 0.937
56300 0.937
56400 0.937
56500 0.937
56600 0.937
56700 0.937
56800 0.937
56900 0.937
57000 0.937
57100 0.937
57200 0.937
57300 0.937
57400 0.937
57500 0.937
57600 0.937
57700 0.937
57800 0.937
57900 0.937
58000 0.937
58100 0.937
58200 0.937
58300 0.937
58400 0.937
58500 0.937
58600 0.937
58700 0.937
58800 0.937
58900 0.937
59000 0.937
59100 0.937
59200 0.937
59300 0.937
59400 0.937
59500 0.937
59600 0.937
59700 0.937
59800 0.937
59900 0.937
60000 0.937
60100 0.937
60200 0.937
60300 0.937
60400 0.937
60500 0.937
60600 0.938
60700 0.938
60800 0.938
60900 0.938
61000 0.938
61100 0.938
61200 0.938
61300 0.938
61400 0.938
61500 0.938
61600 0.938
61700 0.938
61800 0.938
61900 0.938
62000 0.938
62100 0.938
62200 0.938
62300 0.938
62400 0.939
62500 0.939
62600 0.939
62700 0.939
62800 0.939
62900 0.939
63000 0.939
63100 0.939
63200 0.939
63300 0.939
63400 0.939
63500 0.939
63600 0.939
63700 0.940
63800 0.940
63900 0.940
64000 0.940
64100 0.940
64200 0.940
64300 0.940
64400 0.940
64500 0.940
64600 0.941
64700 0.941
64800 0.941
64900 0.941
65000 0.941
65100 0.941
65200 0.941
65300 0.941
65400 0.941
65500 0.941
65600 0.942
65700 0.942
65800 0.942
65900 0.942
66000 0.942
66100 0.942
66200 0.942
66300 0.942
66400 0.942
66500 0.942
66600 0.942
66700 0.942
66800 0.943
66900 0.943
67000 0.943
67100 0.943
67200 0.943
67300 0.943
67400 0.943
67500 0.943
67600 0.943
67700 0.943
67800 0.943
67900 0.943
68000 0.943
68100 0.943
68200 0.943
68300 0.943
68400 0.944
68500 0.944
68600 0.944
68700 0.944
68800 0.944
68900 0.944
69000 0.944
69100 0.944
69200 0.944
69300 0.944
69400 0.944
69500 0.944
69600 0.944
69700 0.944
69800 0.944
69900 0.944
70000 0.944
70100 0.944
70200 0.944
70300 0.944
70400 0.944
70500 0.944
70600 0.944
70700 0.944
70800 0.944
70900 0.944
71000 0.944
71100 0.944
71200 0.944
71300 0.944
71400 0.944
71500 0.944
71600 0.944
71700 0.944
71800 0.944
71900 0.944
72000 0.944
72100 0.944
72200 0.944
72300 0.944
72400 0.943
72500 0.943
72600 0.943
72700 0.943
72800 0.943
72900 0.943
73000 0.943
73100 0.943
73200 0.943
73300 0.943
73400 0.943
73500 0.943
73600 0.943
73700 0.943
73800 0.943
73900 0.943
74000 0.943
74100 0.943
74200 0.943
74300 0.943
74400 0.943
74500 0.943
74600 0.943
74700 0.943
74800 0.943
74900 0.943
75000 0.943
75100 0.943
75200 0.943
75300 0.943
75400 0.943
75500 0.943
75600 0.943
75700 0.943
75800 0.943
75900 0.943
76000 0.943
76100 0.943
76200 0.943
76300 0.943
76400 0.943
76500 0.943
76600 0.943
76700 0.943
76800 0.943
76900 0.943
77000 0.943
77100 0.944
77200 0.944
77300 0.944
77400 0.944
77500 0.944
77600 0.944
77700 0.944
77800 0.944
77900 0.944
78000 0.944
78100 0.944
78200 0.944
78300 0.945
78400 0.945
78500 0.945
78600 0.945
78700 0.945
78800 0.945
78900 0.945
79000 0.945
79100 0.945
79200 0.945
79300 0.945
79400 0.945
79500 0.945
79600 0.945
79700 0.946
79800 0.946
79900 0.946
80000 0.946
80100 0.946
80200 0.946
80300 0.946
80400 0.946
80500 0.946
80600 0.946
80700 0.946
80800 0.946
80900 0.946
81000 0.946
81100 0.946
81200 0.946
81300 0.946
81400 0.946
81500 0.946
81600 0.946
81700 0.946
81800 0.946
81900 0.946
82000 0.945
82100 0.945
82200 0.945
82300 0.945
82400 0.945
82500 0.945
82600 0.945
82700 0.945
82800 0.945
82900 0.945
83000 0.945
83100 0.945
83200 0.945
83300 0.945
83400 0.945
83500 0.945
83600 0.945
83700 0.945
83800 0.945
83900 0.945
84000 0.945
84100 0.945
84200 0.945
84300 0.945
84400 0.945
84500 0.945
84600 0.945
84700 0.945
84800 0.945
84900 0.945
85000 0.945
85100 0.945
85200 0.945
85300 0.945
85400 0.945
85500 0.945
85600 0.945
85700 0.945
85800 0.945
85900 0.945
86000 0.945
86100 0.945
86200 0.945
86300 0.945
86400 0.945
86500 0.945
86600 0.945
86700 0.945
86800 0.945
86900 0.945
87000 0.945
87100 0.945
87200 0.945
87300 0.945
87400 0.946
87500 0.946
87600 0.946
87700 0.946
87800 0.946
87900 0.946
88000 0.946
88100 0.946
88200 0.946
88300 0.946
88400 0.946
88500 0.946
88600 0.946
88700 0.946
88800 0.946
88900 0.946
89000 0.946
89100 0.946
89200 0.946
89300 0.946
89400 0.946
89500 0.946
89600 0.946
89700 0.946
89800 0.946
89900 0.946
90000 0.946
90100 0.946
90200 0.946
90300 0.946
90400 0.946
90500 0.946
90600 0.945
90700 0.945
90800 0.945
90900 0.945
91000 0.945
91100 0.945
91200 0.945
91300 0.945
91400 0.945
91500 0.945
91600 0.945
91700 0.945
91800 0.945
91900 0.945
92000 0.945
92100 0.945
92200 0.945
92300 0.945
92400 0.945
92500 0.945
92600 0.945
92700 0.945
92800 0.945
92900 0.945
93000 0.945
93100 0.945
93200 0.945
93300 0.944
93400 0.944
93500 0.944
93600 0.944
93700 0.944
93800 0.944
93900 0.944
94000 0.944
94100 0.944
94200 0.944
94300 0.944
94400 0.944
94500 0.944
94600 0.944
94700 0.944
94800 0.944
94900 0.944
95000 0.944
95100 0.944
95200 0.944
95300 0.944
95400 0.944
95500 0.944
95600 0.944
95700 0.944
95800 0.944
95900 0.944
96000 0.944
96100 0.944
96200 0.944
96300 0.944
96400 0.944
96500 0.944
96600 0.944
96700 0.944
96800 0.944
96900 0.944
97000 0.944
97100 0.944
97200 0.944
97300 0.944
97400 0.944
97500 0.944
97600 0.944
97700 0.944
97800 0.944
97900 0.944
98000 0.944
98100 0.944
98200 0.944
98300 0.944
98400 0.944
98500 0.944
98600 0.944
98700 0.944
98800 0.944
98900 0.944
99000 0.944
99100 0.944
99200 0.944
99300 0.944
99400 0.944
99500 0.945
99600 0.945
99700 0.945
99800 0.945
99900 0.945
100000 0.945
100100 0.945
100200 0.945
100300 0.945
100400 0.945
100500 0.945
100600 0.945
100700 0.945
100800 0.945
100900 0.945
101000 0.946
101100 0.946
101200 0.946
101300 0.946
101400 0.946
101500 0.946
101600 0.946
101700 0.946
101800 0.946
101900 0.946
102000 0.946
102100 0.947
102200 0.947
102300 0.947
102400 0.947
102500 0.947
102600 0.947
102700 0.947
102800 0.947
102900 0.947
103000 0.947
103100 0.948
103200 0.948
103300 0.948
103400 0.948
103500 0.948
103600 0.948
103700 0.948
103800 0.948
103900 0.948
104000 0.948
104100 0.948
104200 0.948
104300 0.948
104400 0.948
104500 0.949
104600 0.949
104700 0.949
104800 0.949
104900 0.949
105000 0.949
105100 0.949
105200 0.949
105300 0.949
105400 0.949
105500 0.949
105600 0.949
105700 0.949
105800 0.949
105900 0.949
106000 0.949
106100 0.949
106200 0.949
106300 0.949
106400 0.949
106500 0.950
106600 0.950
106700 0.950
106800 0.950
106900 0.950
107000 0.950
107100 0.950
107200 0.950
107300 0.950
107400 0.950
107500 0.950
107600 0.950
107700 0.950
107800 0.950
107900 0.950
108000 0.950
108100 0.950
108200 0.950
108300 0.950
108400 0.950
108500 0.950
108600 0.950
108700 0.950
108800 0.950
108900 0.950
109000 0.950
109100 0.950
109200 0.950
109300 0.950
109400 0.950
109500 0.950
109600 0.950
109700 0.950
109800 0.950
109900 0.950
110000 0.950
110100 0.950
110200 0.950
110300 0.950
110400 0.950
110500 0.950
110600 0.950
110700 0.950
110800 0.950
110900 0.950
111000 0.950
111100 0.950
111200 0.950
111300 0.950
111400 0.950
111500 0.950
111600 0.950
111700 0.950
111800 0.950
111900 0.950
112000 0.950
112100 0.950
112200 0.950
112300 0.950
112400 0.950
112500 0.950
112600 0.950
112700 0.950
112800 0.950
112900 0.950
113000 0.950
113100 0.950
113200 0.950
113300 0.950
113400 0.950
113500 0.950
113600 0.950
113700 0.950
113800 0.950
113900 0.950
114000 0.950
114100 0.950
114200 0.950
114300 0.950
114400 0.950
114500 0.950
114600 0.950
114700 0.950
114800 0.950
114900 0.950
115000 0.950
115100 0.950
115200 0.950
115300 0.949
115400 0.949
115500 0.949
115600 0.949
115700 0.949
115800 0.949
115900 0.949
116000 0.949
116100 0.949
116200 0.949
116300 0.949
116400 0.949
116500 0.949
116600 0.949
116700 0.949
116800 0.949
116900 0.949
117000 0.949
117100 0.949
117200 0.949
117300 0.949
117400 0.949
117500 0.949
117600 0.949
117700 0.949
117800 0.949
117900 0.949
118000 0.949
118100 0.949
118200 0.949
118300 0.949
118400 0.949
118500 0.949
118600 0.949
118700 0.949
118800 0.949
118900 0.949
119000 0.949
119100 0.949
119200 0.949
119300 0.949
119400 0.949
119500 0.949
119600 0.949
119700 0.949
119800 0.949
119900 0.949
120000 0.949
120100 0.949
120200 0.950
120300 0.950
120400 0.950
120500 0.950
120600 0.950
120700 0.950
120800 0.950
120900 0.950
121000 0.950
121100 0.950
121200 0.950
121300 0.950
121400 0.950
121500 0.950
121600 0.950
121700 0.950
121800 0.950
121900 0.950
122000 0.950
122100 0.950
122200 0.949
122300 0.949
122400 0.949
122500 0.949
122600 0.949
122700 0.949
122800 0.949
122900 0.949
123000 0.949
123100 0.949
123200 0.949
123300 0.949
123400 0.949
123500 0.949
123600 0.949
123700 0.949
123800 0.949
123900 0.949
124000 0.949
124100 0.949
124200 0.949
124300 0.949
124400 0.949
124500 0.949
124600 0.949
124700 0.949
124800 0.949
124900 0.949
125000 0.949
125100 0.949
125200 0.949
125300 0.949
125400 0.949
125500 0.949
125600 0.949
125700 0.949
125800 0.949
125900 0.949
126000 0.949
126100 0.949
126200 0.949
126300 0.949
126400 0.949
126500 0.949
126600 0.949
126700 0.949
126800 0.949
126900 0.949
127000 0.949
127100 0.949
127200 0.949
127300 0.949
127400 0.949
127500 0.949
127600 0.949
127700 0.949
127800 0.949
127900 0.950
128000 0.950
128100 0.950
128200 0.950
128300 0.950
128400 0.950
128500 0.950
128600 0.950
128700 0.950
128800 0.950
128900 0.950
129000 0.950
129100 0.950
129200 0.950
129300 0.950
129400 0.950
129500 0.950
129600 0.950
129700 0.950
129800 0.950
129900 0.950
130000 0.950
130100 0.950
130200 0.950
130300 0.950
130400 0.950
130500 0.950
130600 0.950
130700 0.950
130800 0.950
130900 0.950
131000 0.950
131100 0.950
131200 0.950
131300 0.950
131400 0.950
131500 0.950
131600 0.950
131700 0.950
131800 0.950
131900 0.950
132000 0.950
132100 0.950
132200 0.950
132300 0.950
132400 0.950
132500 0.950
132600 0.950
132700 0.950
132800 0.950
132900 0.949
133000 0.949
133100 0.949
133200 0.949
133300 0.949
133400 0.949
133500 0.949
133600 0.949
133700 0.949
133800 0.949
133900 0.949
134000 0.949
134100 0.949
134200 0.949
134300 0.949
134400 0.949
134500 0.949
134600 0.948
134700 0.948
134800 0.948
134900 0.948
135000 0.948
135100 0.948
135200 0.948
135300 0.948
135400 0.948
135500 0.948
135600 0.948
135700 0.948
135800 0.948
135900 0.948
136000 0.948
136100 0.948
136200 0.948
136300 0.948
136400 0.948
136500 0.948
136600 0.948
136700 0.948
136800 0.948
136900 0.948
137000 0.948
137100 0.948
137200 0.948
137300 0.948
137400 0.948
137500 0.948
137600 0.948
137700 0.948
137800 0.948
137900 0.948
138000 0.948
138100 0.948
138200 0.948
138300 0.948
138400 0.948
138500 0.948
138600 0.948
138700 0.948
138800 0.948
138900 0.948
139000 0.948
139100 0.948
139200 0.948
139300 0.948
139400 0.948
139500 0.948
139600 0.948
139700 0.948
139800 0.948
139900 0.949
140000 0.949
140100 0.949
140200 0.949
140300 0.949
140400 0.949
140500 0.949
140600 0.949
140700 0.949
140800 0.949
140900 0.949
141000 0.949
141100 0.949
141200 0.949
141300 0.949
141400 0.949
141500 0.949
141600 0.949
141700 0.949
141800 0.950
141900 0.950
142000 0.950
142100 0.950
142200 0.950
142300 0.950
142400 0.950
142500 0.950
142600 0.950
142700 0.950
142800 0.950
142900 0.950
143000 0.950
143100 0.950
143200 0.950
143300 0.950
143400 0.950
143500 0.950
143600 0.950
143700 0.950
143800 0.950
143900 0.950
144000 0.950
144100 0.950
144200 0.950
144300 0.950
144400 0.950
144500 0.950
144600 0.950
144700 0.950
144800 0.950
144900 0.950
145000 0.950
145100 0.950
145200 0.950
145300 0.950
145400 0.951
145500 0.951
145600 0.951
145700 0.951
145800 0.951
145900 0.951
146000 0.951
146100 0.951
146200 0.951
146300 0.950
146400 0.950
146500 0.950
146600 0.950
146700 0.950
146800 0.950
146900 0.950
147000 0.950
147100 0.950
147200 0.950
147300 0.950
147400 0.950
147500 0.950
147600 0.950
147700 0.950
147800 0.950
147900 0.950
148000 0.950
148100 0.950
148200 0.950
148300 0.950
148400 0.950
148500 0.950
148600 0.950
148700 0.950
148800 0.950
148900 0.950
149000 0.950
149100 0.950
149200 0.950
149300 0.950
149400 0.950
149500 0.950
149600 0.950
149700 0.950
149800 0.950
149900 0.949

==> Img/Confidence/recall_ours_noise.dat <==
x y
0 0.0337
100 0.0361
200 0.0385
300 0.0410
400 0.0435
500 0.0461
600 0.0487
700 0.0514
800 0.0542
900 0.0569
1000 0.0598
1100 0.0627
1200 0.0657
1300 0.0687
1400 0.0717
1500 0.0748
1600 0.0780
1700 0.0812
1800 0.0845
1900 0.0878
2000 0.0912
2100 0.0947
2200 0.0982
2300 0.1017
2400 0.1053
2500 0.1090
2600 0.1127
2700 0.1164
2800 0.1202
2900 0.1241
3000 0.1280
3100 0.1320
3200 0.1360
3300 0.1401
3400 0.1442
3500 0.1484
3600 0.1526
3700 0.1569
3800 0.1613
3900 0.1657
4000 0.1701
4100 0.1746
4200 0.1792
4300 0.1838
4400 0.1885
4500 0.1932
4600 0.1979
4700 0.2028
4800 0.2076
4900 0.2126
5000 0.2176
5100 0.2232
5200 0.2444
5300 0.2513
5400 0.2581
5500 0.2647
5600 0.2716
5700 0.2783
5800 0.2856
5900 0.2927
6000 0.3005
6100 0.3081
6200 0.3156
6300 0.3225
6400 0.3291
6500 0.3355
6600 0.3419
6700 0.3480
6800 0.3541
6900 0.3601
7000 0.3659
7100 0.3718
7200 0.3777
7300 0.3834
7400 0.3889
7500 0.3941
7600 0.3994
7700 0.4045
7800 0.4099
7900 0.4150
8000 0.4201
8100 0.4247
8200 0.4294
8300 0.4339
8400 0.4383
8500 0.4426
8600 0.4469
8700 0.4510
8800 0.4549
8900 0.4587
9000 0.4621
9100 0.4653
9200 0.4683
9300 0.4712
9400 0.4738
9500 0.4763
9600 0.4787
9700 0.4809
9800 0.4837
9900 0.4862
10000 0.4888
10100 0.4920
10200 0.4950
10300 0.4981
10400 0.5008
10500 0.5042
10600 0.5074
10700 0.5108
10800 0.5143
10900 0.5177
11000 0.5210
11100 0.5243
11200 0.5274
11300 0.5306
11400 0.5339
11500 0.5373
11600 0.5406
11700 0.5442
11800 0.5478
11900 0.5515
12000 0.5548
12100 0.5587
12200 0.5623
12300 0.5658
12400 0.5695
12500 0.5735
12600 0.5774
12700 0.5818
12800 0.5857
12900 0.5893
13000 0.5934
13100 0.5972
13200 0.6014
13300 0.6055
13400 0.6090
13500 0.6124
13600 0.6158
13700 0.6191
13800 0.6219
13900 0.6243
14000 0.6270
14100 0.6290
14200 0.6311
14300 0.6335
14400 0.6357
14500 0.6379
14600 0.6398
14700 0.6417
14800 0.6431
14900 0.6450
15000 0.6468
15100 0.6487
15200 0.6505
15300 0.6521
15400 0.6542
15500 0.6560
15600 0.6582
15700 0.6603
15800 0.6624
15900 0.6643
16000 0.6663
16100 0.6682
16200 0.6703
16300 0.6726
16400 0.6747
16500 0.6769
16600 0.6791
16700 0.6809
16800 0.6830
16900 0.6851
17000 0.6871
17100 0.6893
17200 0.6914
17300 0.6932
17400 0.6948
17500 0.6965
17600 0.6984
17700 0.7004
17800 0.7023
17900 0.7039
18000 0.7056
18100 0.7071
18200 0.7088
18300 0.7107
18400 0.7124
18500 0.7142
18600 0.7162
18700 0.7179
18800 0.7195
18900 0.7211
19000 0.7229
19100 0.7247
19200 0.7264
19300 0.7280
19400 0.7297
19500 0.7314
19600 0.7331
19700 0.7350
19800 0.7368
19900 0.7385
20000 0.7400
20100 0.7417
20200 0.7432
20300 0.7448
20400 0.7464
20500 0.7477
20600 0.7492
20700 0.7503
20800 0.7515
20900 0.7526
21000 0.7537
21100 0.7548
21200 0.7558
21300 0.7571
21400 0.7584
21500 0.7595
21600 0.7606
21700 0.7618
21800 0.7628
21900 0.7636
22000 0.7647
22100 0.7656
22200 0.7665
22300 0.7675
22400 0.7682
22500 0.7690
22600 0.7698
22700 0.7706
22800 0.7711
22900 0.7716
23000 0.7724
23100 0.7729
23200 0.7736
23300 0.7743
23400 0.7749
23500 0.7757
23600 0.7764
23700 0.7770
23800 0.7777
23900 0.7782
24000 0.7788
24100 0.7793
24200 0.7799
24300 0.7805
24400 0.7808
24500 0.7815
24600 0.7821
24700 0.7827
24800 0.7833
24900 0.7840
25000 0.7847
25100 0.7856
25200 0.7861
25300 0.7866
25400 0.7872
25500 0.7877
25600 0.7886
25700 0.7892
25800 0.7898
25900 0.7902
26000 0.7906
26100 0.7912
26200 0.7916
26300 0.7922
26400 0.7930
26500 0.7936
26600 0.7942
26700 0.7947
26800 0.7955
26900 0.7962
27000 0.7968
27100 0.7972
27200 0.7976
27300 0.7980
27400 0.7984
27500 0.7991
27600 0.7996
27700 0.8002
27800 0.8005
27900 0.8010
28000 0.8015
28100 0.8021
28200 0.8027
28300 0.8033
28400 0.8036
28500 0.8041
28600 0.8046
28700 0.8050
28800 0.8056
28900 0.8061
29000 0.8066
29100 0.8069
29200 0.8073
29300 0.8077
29400 0.8080
29500 0.8083
29600 0.8086
29700 0.8088
29800 0.8091
29900 0.8097
30000 0.8102
30100 0.8107
30200 0.8112
30300 0.8116
30400 0.8122
30500 0.8126
30600 0.8130
30700 0.8132
30800 0.8136
30900 0.8140
31000 0.8143
31100 0.8146
31200 0.8151
31300 0.8153
31400 0.8157
31500 0.8162
31600 0.8167
31700 0.8173
31800 0.8178
31900 0.8182
32000 0.8188
32100 0.8192
32200 0.8198
32300 0.8201
32400 0.8204
32500 0.8208
32600 0.8213
32700 0.8219
32800 0.8223
32900 0.8228
33000 0.8234
33100 0.8240
33200 0.8247
33300 0.8253
33400 0.8259
33500 0.8266
33600 0.8271
33700 0.8276
33800 0.8281
33900 0.8287
34000 0.8294
34100 0.8301
34200 0.8307
34300 0.8314
34400 0.8321
34500 0.8330
34600 0.8338
34700 0.8345
34800 0.8351
34900 0.8358
35000 0.8364
35100 0.8369
35200 0.8375
35300 0.8382
35400 0.8388
35500 0.8394
35600 0.8400
35700 0.8403
35800 0.8411
35900 0.8418
36000 0.8427
36100 0.8433
36200 0.8441
36300 0.8449
36400 0.8455
36500 0.8461
36600 0.8467
36700 0.8473
36800 0.8480
36900 0.8485
37000 0.8488
37100 0.8494
37200 0.8499
37300 0.8503
37400 0.8508
37500 0.8514
37600 0.8517
37700 0.8522
37800 0.8527
37900 0.8531
38000 0.8535
38100 0.8539
38200 0.8542
38300 0.8546
38400 0.8549
38500 0.8554
38600 0.8558
38700 0.8563
38800 0.8565
38900 0.8568
39000 0.8571
39100 0.8575
39200 0.8578
39300 0.8580
39400 0.8583
39500 0.8585
39600 0.8588
39700 0.8590
39800 0.8595
39900 0.8597
40000 0.8599
40100 0.8600
40200 0.8603
40300 0.8605
40400 0.8608
40500 0.8610
40600 0.8613
40700 0.8617
40800 0.8619
40900 0.8622
41000 0.8625
41100 0.8627
41200 0.8630
41300 0.8632
41400 0.8635
41500 0.8638
41600 0.8639
41700 0.8641
41800 0.8643
41900 0.8644
42000 0.8647
42100 0.8649
42200 0.8650
42300 0.8652
42400 0.8653
42500 0.8654
42600 0.8656
42700 0.8657
42800 0.8658
42900 0.8659
43000 0.8659
43100 0.8660
43200 0.8661
43300 0.8662
43400 0.8663
43500 0.8663
43600 0.8665
43700 0.8666
43800 0.8669
43900 0.8671
44000 0.8672
44100 0.8673
44200 0.8675
44300 0.8677
44400 0.8677
44500 0.8678
44600 0.8677
44700 0.8676
44800 0.8676
44900 0.8677
45000 0.8677
45100 0.8677
45200 0.8679
45300 0.8681
45400 0.8683
45500 0.8684
45600 0.8686
45700 0.8689
45800 0.8690
45900 0.8691
46000 0.8692
46100 0.8692
46200 0.8693
46300 0.8694
46400 0.8695
46500 0.8697
46600 0.8697
46700 0.8697
46800 0.8698
46900 0.8698
47000 0.8699
47100 0.8702
47200 0.8701
47300 0.8702
47400 0.8703
47500 0.8704
47600 0.8703
47700 0.8704
47800 0.8705
47900 0.8705
48000 0.8706
48100 0.8706
48200 0.8709
48300 0.8711
48400 0.8713
48500 0.8714
48600 0.8715
48700 0.8716
48800 0.8715
48900 0.8717
49000 0.8717
49100 0.8718
49200 0.8718
49300 0.8720
49400 0.8720
49500 0.8721
49600 0.8722
49700 0.8722
49800 0.8725
49900 0.8725
50000 0.8725
50100 0.8727
50200 0.8729
50300 0.8730
50400 0.8730
50500 0.8731
50600 0.8732
50700 0.8731
50800 0.8733
50900 0.8735
51000 0.8737
51100 0.8738
51200 0.8740
51300 0.8742
51400 0.8743
51500 0.8745
51600 0.8746
51700 0.8747
51800 0.8748
51900 0.8749
52000 0.8750
52100 0.8750
52200 0.8751
52300 0.8751
52400 0.8751
52500 0.8753
52600 0.8754
52700 0.8755
52800 0.8756
52900 0.8758
53000 0.8760
53100 0.8762
53200 0.8764
53300 0.8766
53400 0.8766
53500 0.8767
53600 0.8770
53700 0.8771
53800 0.8772
53900 0.8773
54000 0.8773
54100 0.8773
54200 0.8774
54300 0.8773
54400 0.8773
54500 0.8773
54600 0.8772
54700 0.8773
54800 0.8774
54900 0.8774
55000 0.8775
55100 0.8774
55200 0.8775
55300 0.8775
55400 0.8774
55500 0.8774
55600 0.8774
55700 0.8774
55800 0.8774
55900 0.8775
56000 0.8775
56100 0.8775
56200 0.8775
56300 0.8774
56400 0.8775
56500 0.8774
56600 0.8773
56700 0.8772
56800 0.8771
56900 0.8772
57000 0.8771
57100 0.8770
57200 0.8768
57300 0.8768
57400 0.8768
57500 0.8768
57600 0.8767
57700 0.8768
57800 0.8767
57900 0.8768
58000 0.8769
58100 0.8769
58200 0.8768
58300 0.8768
58400 0.8768
58500 0.8769
58600 0.8769
58700 0.8767
58800 0.8768
58900 0.8768
59000 0.8767
59100 0.8767
59200 0.8765
59300 0.8765
59400 0.8763
59500 0.8762
59600 0.8763
59700 0.8762
59800 0.8762
59900 0.8759
60000 0.8758
60100 0.8757
60200 0.8756
60300 0.8755
60400 0.8754
60500 0.8754
60600 0.8752
60700 0.8752
60800 0.8752
60900 0.8752
61000 0.8751
61100 0.8750
61200 0.8750
61300 0.8748
61400 0.8747
61500 0.8747
61600 0.8745
61700 0.8742
61800 0.8742
61900 0.8740
62000 0.8739
62100 0.8738
62200 0.8737
62300 0.8738
62400 0.8738
62500 0.8738
62600 0.8738
62700 0.8738
62800 0.8738
62900 0.8739
63000 0.8739
63100 0.8738
63200 0.8738
63300 0.8737
63400 0.8737
63500 0.8737
63600 0.8737
63700 0.8736
63800 0.8735
63900 0.8732
64000 0.8730
64100 0.8730
64200 0.8731
64300 0.8730
64400 0.8730
64500 0.8730
64600 0.8730
64700 0.8730
64800 0.8730
64900 0.8730
65000 0.8729
65100 0.8730
65200 0.8731
65300 0.8733
65400 0.8733
65500 0.8735
65600 0.8736
65700 0.8736
65800 0.8736
65900 0.8738
66000 0.8738
66100 0.8738
66200 0.8739
66300 0.8740
66400 0.8741
66500 0.8742
66600 0.8743
66700 0.8744
66800 0.8745
66900 0.8746
67000 0.8744
67100 0.8745
67200 0.8745
67300 0.8746
67400 0.8747
67500 0.8748
67600 0.8749
67700 0.8750
67800 0.8750
67900 0.8750
68000 0.8751
68100 0.8751
68200 0.8753
68300 0.8754
68400 0.8754
68500 0.8754
68600 0.8755
68700 0.8754
68800 0.8754
68900 0.8756
69000 0.8756
69100 0.8758
69200 0.8758
69300 0.8760
69400 0.8760
69500 0.8761
69600 0.8761
69700 0.8761
69800 0.8761
69900 0.8762
70000 0.8762
70100 0.8764
70200 0.8766
70300 0.8768
70400 0.8767
70500 0.8769
70600 0.8769
70700 0.8771
70800 0.8771
70900 0.8773
71000 0.8773
71100 0.8773
71200 0.8775
71300 0.8775
71400 0.8777
71500 0.8777
71600 0.8777
71700 0.8778
71800 0.8781
71900 0.8782
72000 0.8783
72100 0.8785
72200 0.8786
72300 0.8789
72400 0.8789
72500 0.8789
72600 0.8789
72700 0.8790
72800 0.8791
72900 0.8791
73000 0.8792
73100 0.8792
73200 0.8792
73300 0.8792
73400 0.8791
73500 0.8790
73600 0.8788
73700 0.8787
73800 0.8786
73900 0.8786
74000 0.8786
74100 0.8788
74200 0.8789
74300 0.8788
74400 0.8788
74500 0.8787
74600 0.8786
74700 0.8784
74800 0.8783
74900 0.8782
75000 0.8781
75100 0.8781
75200 0.8780
75300 0.8779
75400 0.8777
75500 0.8776
75600 0.8774
75700 0.8772
75800 0.8771
75900 0.8770
76000 0.8766
76100 0.8764
76200 0.8763
76300 0.8762
76400 0.8760
76500 0.8757
76600 0.8755
76700 0.8753
76800 0.8750
76900 0.8747
77000 0.8746
77100 0.8745
77200 0.8742
77300 0.8741
77400 0.8740
77500 0.8738
77600 0.8736
77700 0.8734
77800 0.8733
77900 0.8732
78000 0.8733
78100 0.8731
78200 0.8731
78300 0.8729
78400 0.8729
78500 0.8728
78600 0.8727
78700 0.8727
78800 0.8728
78900 0.8728
79000 0.8726
79100 0.8728
79200 0.8728
79300 0.8729
79400 0.8729
79500 0.8729
79600 0.8729
79700 0.8729
79800 0.8730
79900 0.8731
80000 0.8732
80100 0.8734
80200 0.8734
80300 0.8734
80400 0.8736
80500 0.8739
80600 0.8739
80700 0.8742
80800 0.8743
80900 0.8743
81000 0.8744
81100 0.8745
81200 0.8748
81300 0.8747
81400 0.8747
81500 0.8747
81600 0.8745
81700 0.8747
81800 0.8745
81900 0.8744
82000 0.8742
82100 0.8740
82200 0.8737
82300 0.8735
82400 0.8731
82500 0.8728
82600 0.8727
82700 0.8724
82800 0.8721
82900 0.8717
83000 0.8712
83100 0.8706
83200 0.8701
83300 0.8695
83400 0.8689
83500 0.8683
83600 0.8676
83700 0.8671
83800 0.8665
83900 0.8659
84000 0.8654
84100 0.8648
84200 0.8642
84300 0.8636
84400 0.8630
84500 0.8627
84600 0.8623
84700 0.8618
84800 0.8614
84900 0.8611
85000 0.8608
85100 0.8606
85200 0.8602
85300 0.8598
85400 0.8595
85500 0.8593
85600 0.8594
85700 0.8594
85800 0.8593
85900 0.8592
86000 0.8593
86100 0.8594
86200 0.8596
86300 0.8597
86400 0.8596
86500 0.8598
86600 0.8598
86700 0.8597
86800 0.8595
86900 0.8596
87000 0.8595
87100 0.8594
87200 0.8593
87300 0.8591
87400 0.8588
87500 0.8587
87600 0.8586
87700 0.8585
87800 0.8586
87900 0.8584
88000 0.8583
88100 0.8581
88200 0.8579
88300 0.8577
88400 0.8578
88500 0.8576
88600 0.8574
88700 0.8573
88800 0.8574
88900 0.8572
89000 0.8570
89100 0.8568
89200 0.8565
89300 0.8563
89400 0.8560
89500 0.8558
89600 0.8557
89700 0.8556
89800 0.8555
89900 0.8553
90000 0.8550
90100 0.8548
90200 0.8546
90300 0.8545
90400 0.8544
90500 0.8541
90600 0.8538
90700 0.8537
90800 0.8533
90900 0.8531
91000 0.8528
91100 0.8523
91200 0.8518
91300 0.8512
91400 0.8506
91500 0.8501
91600 0.8495
91700 0.8492
91800 0.8485
91900 0.8479
92000 0.8472
92100 0.8467
92200 0.8460
92300 0.8456
92400 0.8450
92500 0.8442
92600 0.8436
92700 0.8428
92800 0.8421
92900 0.8413
93000 0.8408
93100 0.8401
93200 0.8395
93300 0.8389
93400 0.8386
93500 0.8383
93600 0.8380
93700 0.8377
93800 0.8376
93900 0.8374
94000 0.8374
94100 0.8373
94200 0.8372
94300 0.8372
94400 0.8371
94500 0.8374
94600 0.8373
94700 0.8373
94800 0.8374
94900 0.8375
95000 0.8374
95100 0.8373
95200 0.8372
95300 0.8372
95400 0.8371
95500 0.8370
95600 0.8370
95700 0.8370
95800 0.8369
95900 0.8369
96000 0.8369
96100 0.8369
96200 0.8370
96300 0.8370
96400 0.8370
96500 0.8371
96600 0.8371
96700 0.8372
96800 0.8373
96900 0.8374
97000 0.8375
97100 0.8376
97200 0.8377
97300 0.8379
97400 0.8380
97500 0.8382
97600 0.8383
97700 0.8385
97800 0.8387
97900 0.8389
98000 0.8391
98100 0.8393
98200 0.8395
98300 0.8398
98400 0.8400
98500 0.8403
98600 0.8405
98700 0.8408
98800 0.8411
98900 0.8414
99000 0.8417
99100 0.8420
99200 0.8424
99300 0.8427
99400 0.8431
99500 0.8434
99600 0.8438
99700 0.8442
99800 0.8446
99900 0.8450
